Tight Generalization Bounds for Noiseless Inverse Optimization

Inverse optimization (IO) seeks to infer the parameters of a decision-maker's objective from observed context--action data. We study noiseless IO, where demonstrations are generated by a ground-truth objective. We provide a high-probability ${O}(\frac{d}{T})$ generalization bound for the induced action set, where $d$ is the number of unknown parameters and $T$ is the size of the training dataset. We strengthen this guarantee under additional conditions that ensure uniqueness of the chosen action, bringing our IO guarantees in line with best-arm identification results in the bandit literature. We further show that the ${O}(\frac{d}{T})$ rate is tight over all consistent estimators considered here, and extend the result to both instantaneous and cumulative regret. Notably, the resulting regret lower bound matches the corresponding upper bounds in the adversarial setting, indicating that the stochastic IO setting is effectively adversarial for the class of estimators studied here. Finally, we propose a parameter-free algorithm with lower per-iteration complexity than generic solvers. Experiments validate the predicted rates and illustrate the tightness of our bounds.

==> gen_df10_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.8135000000000001,0.84980724342084,0.7771927565791602
3,0.7894,0.8372575463569868,0.7415424536430132
4,0.7435,0.7940851550011715,0.6929148449988286
5,0.6701,0.722737857528396,0.617462142471604
6,0.6575999999999999,0.7126064673846109,0.6025935326153888
7,0.6475,0.6973156562747209,0.597684343725279
8,0.6123999999999999,0.6826558556699261,0.5421441443300737
9,0.5732000000000002,0.6444756408649641,0.5019243591350362
10,0.5724,0.6413462961318108,0.5034537038681892
11,0.5257000000000001,0.5898099387931196,0.4615900612068805
12,0.5061,0.568871492698544,0.443328507301456
13,0.4768,0.5510425861133424,0.40255741388665756
14,0.46349999999999997,0.5306263535850354,0.39637364641496453
15,0.42700000000000005,0.4807469888229249,0.3732530111770752
16,0.4194,0.47777992099476924,0.36102007900523075
17,0.39510000000000006,0.4498864669732225,0.34031353302677764
18,0.3642,0.41589529526893276,0.3125047047310673
19,0.35219999999999996,0.40141494409063544,0.3029850559093645
20,0.3257,0.37010769717352615,0.28129230282647383
21,0.3281,0.3727826337069935,0.2834173662930065
22,0.3235,0.3696049925485075,0.27739500745149254
23,0.2943,0.33902741842880507,0.24957258157119494
24,0.2901,0.3305160094944286,0.2496839905055714
25,0.28240000000000004,0.3229991283165091,0.241800871683491
26,0.2847,0.32342694059109606,0.24597305940890396
27,0.27449999999999997,0.3149656651051651,0.23403433489483483
28,0.2780999999999999,0.3196051398534087,0.2365948601465911
29,0.2791,0.31503205242856125,0.2431679475714388
30,0.2738,0.31692654393854613,0.23067345606145384
31,0.2535,0.29475071507088546,0.21224928492911455
32,0.24770000000000003,0.28550226098297193,0.2098977390170281
33,0.2455,0.2808507495061944,0.2101492504938056
34,0.24370000000000003,0.27892876452768245,0.20847123547231763
35,0.2334,0.2696956084675621,0.19710439153243792
36,0.2367,0.271771401220639,0.201628598779361
37,0.2277,0.26055871595036956,0.19484128404963047
38,0.2373,0.27374426360030846,0.20085573639969156
39,0.2253,0.2555015213079865,0.19509847869201355
40,0.21710000000000002,0.25266287828979084,0.1815371217102092
41,0.2143,0.24876617112577032,0.17983382887422966
42,0.21949999999999997,0.2477462339758023,0.19125376602419764
43,0.21459999999999999,0.2500602365435622,0.17913976345643778
44,0.2068,0.2397872331758758,0.17381276682412422
45,0.1781,0.2029977332775844,0.1532022667224156
46,0.17400000000000002,0.2042511990266635,0.14374880097333653
47,0.16829999999999998,0.19886463805224272,0.13773536194775723
48,0.1805,0.21463418064793982,0.14636581935206017
49,0.1702,0.20073880917100484,0.13966119082899514
50,0.1574,0.18788107030230303,0.126918929697697
51,0.16329999999999997,0.19273328082563584,0.1338667191743641
52,0.1568,0.18254813329139685,0.13105186670860314
53,0.1482,0.17446712164179062,0.12193287835820937
54,0.1497,0.1743118695741998,0.1250881304258002
55,0.1558,0.18182221051964212,0.12977778948035787
56,0.15460000000000002,0.17615699755706785,0.13304300244293218
57,0.1462,0.16875149710206608,0.12364850289793392
58,0.14740000000000003,0.16999597610237968,0.12480402389762038
59,0.1496,0.1747664396696747,0.12443356033032532
60,0.14830000000000002,0.1757668667222334,0.12083313327776662
61,0.1428,0.16409406157286152,0.1215059384271385
62,0.1426,0.16395383528630053,0.12124616471369948
63,0.1447,0.16867207616810148,0.12072792383189851
64,0.13599999999999998,0.1560435311594348,0.11595646884056517
65,0.1305,0.14858217150752173,0.11241782849247828
66,0.13979999999999998,0.15974399624704938,0.11985600375295058
67,0.134,0.1510021259633355,0.11699787403666449
68,0.14179999999999998,0.16191658899782044,0.12168341100217953
69,0.13269999999999998,0.1489204215812415,0.11647957841875847
70,0.13680000000000003,0.15337742643206878,0.12022257356793128
71,0.12899999999999998,0.14594722598094434,0.11205277401905563
72,0.12860000000000002,0.14578887343093763,0.11141112656906241
73,0.1389,0.161353507202981,0.11644649279701899
74,0.12140000000000002,0.13931674425416146,0.10348325574583858
75,0.11580000000000001,0.13250748145703609,0.09909251854296394
76,0.125,0.1425827595109898,0.10741724048901019
77,0.11779999999999999,0.1373512455826265,0.09824875441737345
78,0.11520000000000001,0.13159508305327464,0.09880491694672539
79,0.1196,0.1376854130902165,0.10151458690978349
80,0.11850000000000001,0.1356767142861813,0.10132328571381871
81,0.1192,0.14019979900808527,0.09820020099191475
82,0.11389999999999997,0.130617644351064,0.09718235564893596
83,0.10759999999999999,0.1244764796557818,0.09072352034421817
84,0.10899999999999999,0.1253385113807046,0.09266148861929538
85,0.1127,0.12843309157842758,0.0969669084215724
86,0.10550000000000001,0.12299233929070735,0.08800766070929267
87,0.1093,0.12545914635967925,0.09314085364032074
88,0.1068,0.12443363555877779,0.08916636444122222
89,0.10499999999999998,0.12345692234541139,0.08654307765458857
90,0.1002,0.11749800801784352,0.08290199198215648
91,0.1062,0.1242897342968943,0.0881102657031057
92,0.1068,0.12241562119668079,0.09118437880331923
93,0.09589999999999999,0.10836054278559921,0.08343945721440076
94,0.1001,0.11407953561489431,0.08612046438510568
95,0.0969,0.11274997584699525,0.08105002415300475
96,0.1059,0.11858529487916677,0.09321470512083321
97,0.10059999999999998,0.1185703552185489,0.08262964478145106
98,0.09919999999999998,0.11415681642002007,0.0842431835799799
99,0.1015,0.11481157636969726,0.08818842363030276
100,0.09359999999999999,0.10585314754444483,0.08134685245555515
101,0.092,0.10351136421380222,0.08048863578619778
102,0.0894,0.09910076356026809,0.0796992364397319
103,0.0813,0.08862344794057767,0.07397655205942233
104,0.09029999999999998,0.10165372718317964,0.07894627281682032
105,0.09719999999999998,0.11046984523760932,0.08393015476239064
106,0.09999999999999999,0.10894897123926678,0.0910510287607332
107,0.08789999999999999,0.09925478622543023,0.07654521377456976
108,0.08559999999999998,0.0955183446194871,0.07568165538051286
109,0.08669999999999999,0.09544182921021804,0.07795817078978193
110,0.0863,0.09797485644699469,0.07462514355300531
111,0.08070000000000001,0.09119517443089972,0.0702048255691003
112,0.0825,0.0936781490054618,0.07132185099453821
113,0.08249999999999999,0.09316621311641166,0.07183378688358832
114,0.08159999999999998,0.09253329420260525,0.0706667057973947
115,0.0839,0.09389458205652423,0.07390541794347577
116,0.0809,0.09256300589015272,0.06923699410984728
117,0.0761,0.08876157471615308,0.06343842528384692
118,0.0789,0.09199803460158013,0.06580196539841987
119,0.0746,0.08760070404773272,0.06159929595226728
120,0.07809999999999999,0.09147735633569094,0.06472264366430903
121,0.07470000000000002,0.08655626498508774,0.06284373501491229
122,0.0782,0.09426352071294647,0.06213647928705355
123,0.0754,0.08481134848830373,0.06598865151169626
124,0.07429999999999999,0.0848921137986027,0.06370788620139728
125,0.07749999999999999,0.08629736173998181,0.06870263826001816
126,0.08059999999999999,0.09104104229680564,0.07015895770319434
127,0.07669999999999998,0.08831030548096015,0.0650896945190398
128,0.0727,0.08488142166660195,0.06051857833339804
129,0.08209999999999998,0.09331895216336675,0.07088104783663321
130,0.0767,0.09194398659380987,0.06145601340619014
131,0.07850000000000001,0.09218131991558202,0.064818680084418
132,0.0746,0.08951737051024591,0.05968262948975409
133,0.0782,0.09198540431817877,0.06441459568182124
134,0.0709,0.08292344372761418,0.058876556272385826
135,0.0709,0.08377581781436763,0.058024182185632385
136,0.07180000000000002,0.08527442031132187,0.058325579688678166
137,0.0749,0.08950836230317641,0.06029163769682357
138,0.07250000000000001,0.08495523406036344,0.06004476593963657
139,0.0701,0.0841545980939871,0.056045401906012884
140,0.0652,0.07712137540237025,0.053278624597629734
141,0.0691,0.08051024790135887,0.05768975209864112
142,0.06780000000000001,0.08137001473118291,0.05422998526881712
143,0.0692,0.0824517095926206,0.05594829040737939
144,0.06630000000000001,0.0800772243307988,0.05252277566920123
145,0.06770000000000001,0.07945184958608632,0.0559481504139137
146,0.07270000000000001,0.08059244124409279,0.06480755875590724
147,0.06470000000000001,0.07340391997171763,0.05599608002828238
148,0.06720000000000001,0.07871345320106447,0.055686546798935546
149,0.06820000000000001,0.08064931940662456,0.05575068059337545
150,0.06520000000000001,0.07643060209922609,0.05396939790077393
151,0.0665,0.0787360846920184,0.054263915307981615
152,0.0633,0.07521948401120354,0.05138051598879645
153,0.06439999999999999,0.07410076356026808,0.05469923643973189
154,0.06789999999999999,0.07971918867155156,0.056080811328448416
155,0.06040000000000001,0.06961118031092825,0.05118881968907177
156,0.06389999999999998,0.07575220748620387,0.052047792513796105
157,0.0627,0.0749944174510842,0.050405582548915806
158,0.0602,0.07378108669230354,0.04661891330769645
159,0.06159999999999999,0.07095046200991105,0.052249537990088926
160,0.0591,0.06777763139608167,0.050422368603918334
161,0.059399999999999994,0.06870857337922925,0.050091426620770735
162,0.06209999999999999,0.07212461482368693,0.05207538517631305
163,0.06160000000000001,0.07049911585837415,0.05270088414162587
164,0.05689999999999999,0.06875220748620388,0.04504779251379611
165,0.06020000000000001,0.06955881723762405,0.050841182762375974
166,0.06139999999999999,0.07038986035115247,0.05241013964884751
167,0.0601,0.07089563770808609,0.04930436229191392
168,0.0568,0.06721105581052417,0.04638894418947583
169,0.05500000000000001,0.0642917650518929,0.04570823494810712
170,0.057499999999999996,0.06771120162181923,0.047288798378180764
171,0.058399999999999994,0.06842986131220438,0.048370138687795605
172,0.05550000000000001,0.06685690401366126,0.04414309598633875
173,0.0543,0.06463352736553976,0.04396647263446025
174,0.05469999999999999,0.06396276390977079,0.04543723609022919
175,0.0534,0.06514711627576912,0.04165288372423088
176,0.0505,0.05973416001566505,0.04126583998433496
177,0.0497,0.0596148584621698,0.0397851415378302
178,0.0534,0.06654099768650501,0.040259002313494996
179,0.0501,0.05816723897678558,0.04203276102321442
180,0.0508,0.060171656888657624,0.04142834311134237
181,0.052000000000000005,0.06256639767718107,0.04143360232281894
182,0.054299999999999994,0.06422697895013056,0.044373021049869434
183,0.0529,0.06401395893986608,0.041786041060133915
184,0.05439999999999999,0.06581485754397465,0.04298514245602533
185,0.0541,0.06614592494422591,0.0420540750557741
186,0.0553,0.0686111247011178,0.0419888752988822
187,0.0484,0.05789086719246543,0.038909132807534566
188,0.052500000000000005,0.06323644177283293,0.04176355822716708
189,0.048400000000000006,0.060828535483816566,0.035971464516183445
190,0.051000000000000004,0.061517921167158846,0.04048207883284116
191,0.0526,0.06214456150165035,0.043055438498349655
192,0.049600000000000005,0.05887298135930075,0.040327018640699264
193,0.0499,0.05974609741364697,0.04005390258635303
194,0.0493,0.058624223067776704,0.03997577693222329
195,0.048299999999999996,0.057007373086180105,0.03959262691381989
196,0.0492,0.0605821546826452,0.0378178453173548
197,0.0459,0.05695972963320775,0.034840270366792256
198,0.045200000000000004,0.056523901054254616,0.03387609894574539
199,0.0486,0.057863250710540694,0.0393367492894593
200,0.0458,0.05436377630268016,0.03723622369731984
201,0.04190000000000001,0.05014051785620306,0.03365948214379695
202,0.0506,0.059161669851706795,0.0420383301482932
203,0.0441,0.05078120205001921,0.03741879794998079
204,0.046099999999999995,0.055402920121001,0.03679707987899899
205,0.043100000000000006,0.05234782291049932,0.033852177089500696
206,0.041,0.047719562045956496,0.03428043795404351
207,0.0489,0.05829616385691098,0.03950383614308902
208,0.04229999999999999,0.051342706545108245,0.033257293454891736
209,0.044,0.05221695442220825,0.035783045577791744
210,0.04409999999999999,0.05292193065812417,0.035278069341875815
211,0.0426,0.050134475030531894,0.035065524969468104
212,0.045,0.05434660323183494,0.035653396768165056
213,0.044700000000000004,0.054165017489888015,0.03523498251011199
214,0.0439,0.05402309081076298,0.03377690918923702
215,0.0464,0.05533283241415924,0.037467167585840754
216,0.045,0.05682313037206854,0.033176869627931455
217,0.046599999999999996,0.05464391538893768,0.03855608461106231
218,0.0426,0.05147205035816501,0.03372794964183499
219,0.04179999999999999,0.04698875356204577,0.03661124643795421
220,0.0465,0.05655096942670354,0.03644903057329646
221,0.0411,0.05211069489986964,0.030089305100130352
222,0.045899999999999996,0.05488400654243156,0.036915993457568436
223,0.0402,0.048847613605567566,0.03155238639443243
224,0.04009999999999999,0.04789046545426824,0.03230953454573174
225,0.0423,0.0505572817078381,0.03404271829216189
226,0.0417,0.05028568777015134,0.03311431222984866
227,0.043,0.05306516624596464,0.03293483375403535
228,0.043000000000000003,0.053597646669845816,0.03240235333015419
229,0.0443,0.05391626066106715,0.034683739338932845
230,0.04529999999999999,0.054174929986625486,0.0364250700133745
231,0.0448,0.05395421756631965,0.03564578243368035
232,0.0456,0.05526661567383687,0.03593338432616313
233,0.042600000000000006,0.052656800019532726,0.032543199980467286
234,0.0427,0.050810349788254904,0.0345896502117451
235,0.038200000000000005,0.046272268021578036,0.030127731978421973
236,0.0408,0.047337244215809426,0.03426275578419058
237,0.0379,0.04354733078586672,0.032252669214133285
238,0.04109999999999999,0.04911114828788835,0.03308885171211163
239,0.038200000000000005,0.04560407473616792,0.030795925263832093
240,0.0373,0.044598777336728304,0.0300012226632717
241,0.0407,0.04879550992441929,0.03260449007558071
242,0.0368,0.041603673542617195,0.031996326457382804
243,0.03820000000000001,0.044154885070680265,0.03224511492931976
244,0.039,0.045036112312447876,0.032963887687552124
245,0.0362,0.04176339978024693,0.03063660021975308
246,0.03760000000000001,0.044032478363064995,0.031167521636935026
247,0.038900000000000004,0.04708194130585773,0.030718058694142278
248,0.03560000000000001,0.04297722913151178,0.028222770868488234
249,0.036300000000000006,0.04283379442179139,0.029766205578208624
250,0.03560000000000001,0.044448300132948385,0.026751699867051625
251,0.0362,0.044140856341527895,0.02825914365847211
252,0.037200000000000004,0.0456932797437133,0.028706720256286705
253,0.0369,0.04541325418488308,0.028386745815116923
254,0.0335,0.04239590613890967,0.024604093861090328
255,0.0344,0.04143515516911926,0.027364844830880742
256,0.0319,0.03817276815295509,0.025627231847044907
257,0.03810000000000001,0.04673596018933835,0.029464039810661667
258,0.0382,0.04633533067588286,0.030064669324117138
259,0.034499999999999996,0.040572112067520955,0.02842788793247904
260,0.0363,0.04462255481112837,0.027977445188871627
261,0.033100000000000004,0.038805584989425254,0.027394415010574758
262,0.03630000000000001,0.04438807978203936,0.028211920217960665
263,0.033600000000000005,0.041050216576748906,0.026149783423251104
264,0.0331,0.04006321368742789,0.0261367863125721
265,0.0366,0.04404618048751139,0.02915381951248861
266,0.03270000000000001,0.040068462852244566,0.025331537147755448
267,0.03370000000000001,0.041675797071426164,0.02572420292857385
268,0.033100000000000004,0.039821574928839226,0.026378425071160786
269,0.03320000000000001,0.04147818878335373,0.024921811216646286
270,0.03590000000000001,0.045620112323240175,0.026179887676759845
271,0.034800000000000005,0.04292053646346629,0.02667946353653372
272,0.03270000000000001,0.0389130582462387,0.02648694175376131
273,0.03150000000000001,0.03739628979826519,0.025603710201734825
274,0.036,0.044268014550471635,0.02773198544952836
275,0.030000000000000006,0.037194863775988095,0.022805136224011917
276,0.03130000000000001,0.03702977021666237,0.02557022978333764
277,0.031400000000000004,0.037962029194664196,0.024837970805335813
278,0.037800000000000014,0.045384580815895866,0.030215419184104163
279,0.033100000000000004,0.04007615326812633,0.02612384673187368
280,0.032100000000000004,0.03869515885052619,0.025504841149473816
281,0.030600000000000006,0.03648071914497932,0.02471928085502069
282,0.029300000000000003,0.035286353324787176,0.02331364667521283
283,0.031400000000000004,0.039961669851706794,0.02283833014829321
284,0.03150000000000001,0.039998410405915945,0.02300158959408407
285,0.033,0.040356009045801146,0.025643990954198857
286,0.030600000000000006,0.03931824145706693,0.021881758542933078
287,0.029400000000000003,0.03570026417152274,0.023099735828477262
288,0.030500000000000006,0.037745865980434515,0.023254134019565494
289,0.030700000000000005,0.038964559732879635,0.022435440267120375
290,0.0301,0.03700686205266103,0.023193137947338963
291,0.03250000000000001,0.04125282652300398,0.023747173476996036
292,0.030999999999999993,0.03862095791100096,0.023379042088999026
293,0.034100000000000005,0.04373936619761989,0.024460633802380123
294,0.031900000000000005,0.04091073576670648,0.02288926423329353
295,0.03180000000000001,0.03913472756855977,0.024465272431440248
296,0.03150000000000001,0.03705501810741018,0.025944981892589834
297,0.029700000000000004,0.03726175626575003,0.022138243734249975
298,0.029800000000000004,0.03723648493588942,0.022363515064110585
299,0.028500000000000004,0.03651789988891733,0.02048210011108268
300,0.0331,0.04255357670977278,0.023646423290227217


==> gen_df20_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.8464,0.854536808617702,0.8382631913822981
3,0.8447999999999999,0.8558361929117149,0.8337638070882849
4,0.8186,0.828451438973967,0.808748561026033
5,0.8092,0.8299738349344694,0.7884261650655306
6,0.7692,0.7882717923113846,0.7501282076886154
7,0.7352000000000001,0.7683843982070963,0.7020156017929039
8,0.7209000000000001,0.7476284637360899,0.6941715362639103
9,0.7014000000000001,0.7254211210940358,0.6773788789059645
10,0.6957,0.7161416037004796,0.6752583962995203
11,0.6793000000000001,0.7033246875047263,0.6552753124952739
12,0.6578999999999999,0.6762022767723459,0.639597723227654
13,0.6312,0.6507420179281711,0.6116579820718289
14,0.5881000000000001,0.618610889420123,0.5575891105798771
15,0.5735,0.6043058343194581,0.542694165680542
16,0.5665,0.5923186137253379,0.5406813862746621
17,0.5698000000000001,0.6012829930369915,0.5383170069630087
18,0.5492,0.5787329487483881,0.5196670512516119
19,0.5389,0.5646628982515183,0.5131371017484818
20,0.5378,0.5689498973413522,0.5066501026586477
21,0.5259,0.555015354732453,0.4967846452675471
22,0.5058,0.5385393367172758,0.4730606632827243
23,0.4885999999999999,0.507779303637484,0.46942069636251577
24,0.4901,0.5083084132571466,0.47189158674285336
25,0.4612,0.48349678487695985,0.43890321512304015
26,0.46230000000000004,0.4843381060384838,0.44026189396151627
27,0.46340000000000003,0.48508214082104484,0.44171785917895523
28,0.44699999999999995,0.46659915935170887,0.42740084064829104
29,0.44369999999999993,0.47124882949649743,0.4161511705035024
30,0.4189,0.4519806468775073,0.3858193531224927
31,0.4171,0.44408033526407603,0.390119664735924
32,0.4112,0.43789396931861746,0.38450603068138256
33,0.4025,0.4324197121472674,0.3725802878527327
34,0.3861,0.41812887582872343,0.35407112417127656
35,0.36700000000000005,0.3945869409692903,0.3394130590307098
36,0.3646000000000001,0.3952306116708433,0.3339693883291569
37,0.37089999999999995,0.40324827687996545,0.33855172312003445
38,0.3601,0.3881981251214308,0.33200187487856914
39,0.36239999999999994,0.38901660285039186,0.33578339714960803
40,0.3525,0.38123999627241384,0.3237600037275861
41,0.35900000000000004,0.38312202753074714,0.33487797246925294
42,0.3508,0.3712191646066254,0.3303808353933746
43,0.3427,0.36435002029524355,0.32104997970475646
44,0.3326,0.3512242501984001,0.3139757498015999
45,0.3128,0.33484458443486365,0.2907554155651364
46,0.30060000000000003,0.32345919181434907,0.277740808185651
47,0.29450000000000004,0.31717705132151675,0.27182294867848333
48,0.3027,0.32722376917219026,0.2781762308278098
49,0.2888,0.31743053472720106,0.26016946527279894
50,0.2815,0.3078635938855108,0.2551364061144891
51,0.2803,0.3039386952730454,0.2566613047269546
52,0.2772,0.30383760196770443,0.2505623980322956
53,0.28090000000000004,0.30804252155550016,0.2537574784444999
54,0.2651,0.28885970678132583,0.24134029321867415
55,0.2771,0.3039709214309968,0.2502290785690032
56,0.27290000000000003,0.295962453800969,0.249837546199031
57,0.28450000000000003,0.3115357656765591,0.25746423432344095
58,0.26189999999999997,0.2836115832754276,0.2401884167245723
59,0.2678,0.289583945859526,0.24601605414047395
60,0.2532,0.27694622821384013,0.2294537717861598
61,0.251,0.28126113471814124,0.22073886528185874
62,0.2373,0.2663001061733916,0.2082998938266084
63,0.2298,0.2586449782852851,0.2009550217147149
64,0.23970000000000002,0.26729789031939194,0.2121021096806081
65,0.23500000000000001,0.2649365368466718,0.2050634631533282
66,0.23010000000000003,0.2582002647979573,0.2019997352020427
67,0.23020000000000002,0.2538904608253523,0.2065095391746477
68,0.2338,0.26646579730632114,0.20113420269367888
69,0.21740000000000004,0.24967547641247423,0.18512452358752585
70,0.21820000000000003,0.24474037008847344,0.19165962991152663
71,0.21830000000000002,0.24591204721717463,0.1906879527828254
72,0.21069999999999997,0.23570327805746755,0.1856967219425324
73,0.20709999999999998,0.23178431569431948,0.18241568430568048
74,0.2157,0.24198685611356674,0.18941314388643327
75,0.21220000000000003,0.2416125912766353,0.18278740872336474
76,0.2085,0.2346092270060466,0.18239077299395337
77,0.21069999999999997,0.23655096205793819,0.18484903794206176
78,0.2117,0.24030558674548702,0.18309441325451298
79,0.20049999999999998,0.2258651978935875,0.17513480210641247
80,0.2088,0.23640741979930466,0.18119258020069537
81,0.19519999999999998,0.21682744499430268,0.1735725550056973
82,0.1984,0.2180836441561017,0.17871635584389828
83,0.19459999999999997,0.21813437552357906,0.17106562447642087
84,0.1913,0.21228010639979653,0.17031989360020347
85,0.18979999999999994,0.21141075886513847,0.16818924113486142
86,0.1867,0.20317419425037528,0.17022580574962473
87,0.1859,0.20799314587272155,0.16380685412727847
88,0.18819999999999998,0.21020363622835478,0.16619636377164518
89,0.1839,0.20193422797396135,0.16586577202603867
90,0.19049999999999995,0.20925782306679286,0.17174217693320704
91,0.17939999999999998,0.19532330078470692,0.16347669921529304
92,0.1786,0.19454593948736398,0.16265406051263603
93,0.1698,0.18773619674424613,0.15186380325575388
94,0.16640000000000002,0.1831153964554786,0.14968460354452143
95,0.17319999999999997,0.1971152641958686,0.14928473580413132
96,0.174,0.19183400302304232,0.15616599697695766
97,0.16809999999999997,0.1866794046457158,0.14952059535428414
98,0.1696,0.1875753730488253,0.1516246269511747
99,0.16560000000000002,0.1917045635079847,0.13949543649201535
100,0.16169999999999998,0.1854667910367943,0.13793320896320566
101,0.1639,0.1847787012882326,0.1430212987117674
102,0.15749999999999997,0.17307021914694573,0.14192978085305422
103,0.15489999999999998,0.17355368445190414,0.13624631554809583
104,0.15719999999999998,0.17658292486583166,0.1378170751341683
105,0.15360000000000001,0.17321326542475968,0.13398673457524035
106,0.15699999999999997,0.18093938651605918,0.13306061348394077
107,0.1558,0.17883552108141554,0.13276447891858445
108,0.15489999999999998,0.18062903717339387,0.1291709628266061
109,0.15719999999999998,0.17687997844544426,0.1375200215545557
110,0.15450000000000003,0.17582009219222555,0.1331799078077745
111,0.15409999999999996,0.17609359229045882,0.1321064077095411
112,0.1508,0.1710847497676556,0.1305152502323444
113,0.15389999999999998,0.17423012171248814,0.13356987828751182
114,0.1477,0.16356438371252208,0.13183561628747792
115,0.1447,0.1673316690417121,0.1220683309582879
116,0.1386,0.1538521683213211,0.12334783167867891
117,0.1385,0.15893748558217058,0.11806251441782945
118,0.137,0.157262804592552,0.11673719540744801
119,0.13779999999999998,0.15881553980859245,0.11678446019140751
120,0.14590000000000003,0.16133876200174138,0.13046123799825868
121,0.13240000000000002,0.15014816626815708,0.11465183373184296
122,0.1361,0.1513013310737675,0.12089866892623251
123,0.13789999999999997,0.157111017218595,0.11868898278140493
124,0.12979999999999997,0.145492436167561,0.11410756383243895
125,0.13299999999999998,0.1517478040388982,0.11425219596110175
126,0.1305,0.14700737163264674,0.11399262836735329
127,0.1333,0.15277305708017702,0.11382694291982298
128,0.1317,0.15081469640977885,0.11258530359022118
129,0.1286,0.14926123564809135,0.10793876435190863
130,0.13419999999999999,0.1531357510495853,0.11526424895041466
131,0.13030000000000003,0.14957132423122219,0.11102867576877787
132,0.1232,0.13884447100979314,0.10755552899020687
133,0.1282,0.14038080469519942,0.11601919530480058
134,0.12399999999999997,0.13973490666142205,0.1082650933385779
135,0.1268,0.14205926217017842,0.11154073782982157
136,0.13040000000000002,0.14496456767084606,0.11583543232915397
137,0.12169999999999999,0.13812851169468426,0.10527148830531571
138,0.1248,0.13916003167657945,0.11043996832342054
139,0.1156,0.128538121179842,0.10266187882015798
140,0.11589999999999998,0.13047952415378164,0.10132047584621831
141,0.1159,0.12772935812312775,0.10407064187687226
142,0.1234,0.134314030410698,0.112485969589302
143,0.12079999999999999,0.13440541329068767,0.1071945867093123
144,0.1177,0.1300748440661365,0.10532515593386349
145,0.1153,0.12969400957187513,0.10090599042812486
146,0.11270000000000002,0.12727663720093518,0.09812336279906488
147,0.1142,0.12624929350897995,0.10215070649102002
148,0.1146,0.12510133092464612,0.10409866907535387
149,0.10939999999999998,0.12179705177976574,0.09700294822023423
150,0.11499999999999999,0.12900005687317895,0.10099994312682103
151,0.1075,0.11910305340999433,0.09589694659000567
152,0.10639999999999998,0.12224001539184925,0.0905599846081507
153,0.10979999999999998,0.1236983372381317,0.09590166276186826
154,0.11709999999999998,0.13229737543257225,0.1019026245674277
155,0.1103,0.12131233290864096,0.09928766709135903
156,0.11079999999999998,0.12319365645671916,0.0984063435432808
157,0.1091,0.12267809815254853,0.09552190184745148
158,0.11599999999999999,0.13001722433134305,0.10198277566865693
159,0.1095,0.12224393036824044,0.09675606963175956
160,0.1079,0.12162344271090827,0.09417655728909172
161,0.10279999999999997,0.11507912580509473,0.09052087419490522
162,0.1099,0.12291976658917707,0.09688023341082293
163,0.1038,0.11730784403760255,0.09029215596239745
164,0.10329999999999999,0.11532244358672383,0.09127755641327615
165,0.10300000000000001,0.1166168980089938,0.08938310199100621
166,0.1096,0.12220625282051639,0.09699374717948361
167,0.10089999999999999,0.11225213843455722,0.08954786156544275
168,0.10159999999999998,0.11529658244921662,0.08790341755078335
169,0.09919999999999998,0.10966290114984782,0.08873709885015214
170,0.10159999999999998,0.11770538596567992,0.08549461403432004
171,0.1012,0.11558095065115839,0.0868190493488416
172,0.09619999999999998,0.11012642737485578,0.08227357262514418
173,0.10519999999999999,0.11648134584527253,0.09391865415472744
174,0.1075,0.1232334737185646,0.09176652628143539
175,0.10659999999999999,0.12412659098225338,0.08907340901774659
176,0.10059999999999998,0.11050621356722304,0.09069378643277692
177,0.10059999999999998,0.1159836566553313,0.08521634334466867
178,0.10319999999999999,0.11485101427216304,0.09154898572783693
179,0.10069999999999998,0.11489633515720049,0.08650366484279948
180,0.09619999999999998,0.10938347873253068,0.08301652126746928
181,0.10089999999999999,0.11366090311001599,0.08813909688998399
182,0.09799999999999999,0.1112861461523934,0.08471385384760657
183,0.0987,0.11090607495054194,0.08649392504945805
184,0.09839999999999997,0.11386162409334381,0.08293837590665613
185,0.0896,0.10374574119178266,0.07545425880821734
186,0.09519999999999998,0.10832863873302323,0.08207136126697673
187,0.1002,0.11431723567655704,0.08608276432344296
188,0.09849999999999999,0.11199548690679675,0.08500451309320323
189,0.09809999999999998,0.11194773994369124,0.08425226005630872
190,0.09589999999999997,0.10621430922429731,0.08558569077570263
191,0.09959999999999998,0.11497388292363951,0.08422611707636045
192,0.09399999999999997,0.10622563883982361,0.08177436116017633
193,0.09759999999999998,0.10912232717170689,0.08607767282829307
194,0.0891,0.0993792750970095,0.0788207249029905
195,0.09349999999999997,0.10435894111815963,0.08264105888184031
196,0.09989999999999997,0.11261842878666925,0.0871815712133307
197,0.09369999999999998,0.10621734930987595,0.08118265069012401
198,0.09599999999999999,0.10824283902356335,0.08375716097643662
199,0.09379999999999997,0.10652161927999733,0.0810783807200026
200,0.09179999999999999,0.10826826268428227,0.07533173731571771
201,0.09559999999999998,0.10877754875546397,0.08242245124453598
202,0.09229999999999998,0.10469183715097463,0.07990816284902533
203,0.09149999999999998,0.10300156702837915,0.07999843297162082
204,0.09329999999999998,0.10446415579483681,0.08213584420516315
205,0.08439999999999999,0.09778128835765904,0.07101871164234094
206,0.08579999999999999,0.09990018998611382,0.07169981001388616
207,0.0894,0.10613157456292281,0.07266842543707717
208,0.08349999999999999,0.09460530004618736,0.07239469995381262
209,0.08460000000000001,0.0960909766859667,0.07310902331403332
210,0.08280000000000001,0.0941265554461371,0.07147344455386292
211,0.0886,0.10398561065661639,0.0732143893433836
212,0.0834,0.09657754875546398,0.07022245124453602
213,0.08459999999999998,0.09202596713655879,0.07717403286344117
214,0.08569999999999998,0.09321789882587235,0.07818210117412762
215,0.08460000000000001,0.09712491204708597,0.07207508795291405
216,0.0861,0.09642013668272677,0.07577986331727322
217,0.0793,0.08929638656702096,0.06930361343297903
218,0.0826,0.09304679906092878,0.07215320093907124
219,0.07890000000000001,0.0879107357667065,0.06988926423329353
220,0.08259999999999999,0.09281399802182862,0.07238600197817137
221,0.0804,0.08945317235573974,0.07134682764426026
222,0.08159999999999999,0.08958389652854343,0.07361610347145656
223,0.08739999999999999,0.09769899645781635,0.07710100354218363
224,0.08320000000000001,0.09531150501639936,0.07108849498360066
225,0.08130000000000001,0.09314611863207281,0.06945388136792721
226,0.07579999999999999,0.086657695279069,0.06494230472093099
227,0.08,0.09033629067135955,0.06966370932864045
228,0.07010000000000001,0.08095118690658427,0.059248813093415745
229,0.07049999999999998,0.08033937819507482,0.06066062180492514
230,0.0764,0.08854224366794866,0.06425775633205133
231,0.07089999999999999,0.08084029441731772,0.060959705582682266
232,0.0773,0.08761605780747404,0.06698394219252594
233,0.07419999999999999,0.08543060209922607,0.06296939790077391
234,0.0759,0.08659773256110109,0.0652022674388989
235,0.0719,0.08414394392307589,0.05965605607692412
236,0.078,0.0875847916546739,0.0684152083453261
237,0.07449999999999998,0.08495844680295742,0.06404155319704255
238,0.07150000000000001,0.08180789521488814,0.061192104785111875
239,0.0733,0.08481932644670713,0.06178067355329288
240,0.07220000000000001,0.08571229428779334,0.05868770571220669
241,0.0698,0.0784788438032964,0.0611211561967036
242,0.0685,0.08226674685462705,0.05473325314537296
243,0.07339999999999999,0.08487526932451771,0.06192473067548228
244,0.0706,0.08101509748167848,0.060184902518321516
245,0.0672,0.07922181845641457,0.05517818154358542
246,0.067,0.07807480488551945,0.05592519511448056
247,0.06980000000000001,0.08343631165090416,0.05616368834909587
248,0.06880000000000001,0.08149086268395127,0.05610913731604875
249,0.0685,0.08082908957422488,0.05617091042577513
250,0.0666,0.07821587096240018,0.05498412903759983
251,0.0732,0.08576947544973927,0.060630524550260724
252,0.06799999999999999,0.07891623370746227,0.05708376629253771
253,0.0673,0.07807222162537293,0.056527778374627066
254,0.06599999999999999,0.07730317540433537,0.054696824595664606
255,0.06120000000000001,0.07049758675774215,0.051902413242257875
256,0.06639999999999999,0.07594771058666183,0.056852289413338135
257,0.0639,0.0731996881447636,0.0546003118552364
258,0.0634,0.07370191493004978,0.05309808506995021
259,0.06409999999999999,0.07401910231764328,0.054180897682356705
260,0.0623,0.07280948629926103,0.051790513700738984
261,0.0637,0.0736753136332767,0.05372468636672331
262,0.0623,0.07399029564147744,0.05060970435852257
263,0.06749999999999999,0.07767876630515147,0.05732123369484851
264,0.0666,0.07515112981342342,0.0580488701865766
265,0.0663,0.0739172096237909,0.05868279037620909
266,0.06080000000000001,0.06967069491543185,0.05192930508456817
267,0.0697,0.07921253929831135,0.06018746070168865
268,0.0663,0.07869426283262317,0.05390573716737683
269,0.0663,0.07742098932674105,0.055179010673258956
270,0.0655,0.07847767621793053,0.05252232378206948
271,0.0635,0.072559976944665,0.054440023055335
272,0.06559999999999999,0.07550317848226341,0.05569682151773657
273,0.0611,0.07234036801652252,0.04985963198347749
274,0.0645,0.0740478680136483,0.05495213198635171
275,0.0645,0.07366225960458411,0.05533774039541589
276,0.0639,0.07249058827726848,0.05530941172273152
277,0.0636,0.07287298135930075,0.05432701864069926
278,0.0591,0.06672273277216177,0.05147726722783823
279,0.06499999999999999,0.07625787191379448,0.0537421280862055
280,0.0636,0.07546171506362108,0.05173828493637893
281,0.06069999999999999,0.07093120111418749,0.05046879888581249
282,0.0639,0.07238141427626373,0.05541858572373627
283,0.0623,0.06873177731370722,0.05586822268629278
284,0.05840000000000001,0.06656631128380854,0.05023368871619148
285,0.06060000000000001,0.06864765170545156,0.052552348294548454
286,0.06080000000000001,0.07033699945516939,0.051263000544830635
287,0.058699999999999995,0.06689882492779893,0.05050117507220106
288,0.0546,0.06296273233632244,0.04623726766367756
289,0.06000000000000001,0.06755360213987201,0.052446397860128016
290,0.062499999999999986,0.07225961886454207,0.052740381135457905
291,0.05569999999999999,0.062122422676637,0.049277577323362985
292,0.059,0.06833372911658958,0.049666270883410406
293,0.0571,0.06465141294951818,0.04954858705048181
294,0.060999999999999985,0.07177766203601207,0.05022233796398789
295,0.0571,0.06297688397632832,0.05122311602367167
296,0.0607,0.0677302394402706,0.0536697605597294
297,0.0613,0.07299543751045183,0.04960456248954817
298,0.056999999999999995,0.06545852194912659,0.048541478050873395
299,0.05969999999999999,0.06888781594978753,0.05051218405021245
300,0.055499999999999994,0.06342740576228122,0.04757259423771877


==> gen_df5_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.7003,0.7886602855337861,0.611939714466214
3,0.6465,0.7422830498431678,0.5507169501568321
4,0.5881000000000001,0.6762147847437305,0.49998521525626966
5,0.4875,0.566839728725798,0.40816027127420196
6,0.4461000000000001,0.5190747776600698,0.3731252223399304
7,0.38380000000000003,0.4433654065801884,0.32423459341981165
8,0.32460000000000006,0.38614635025681676,0.26305364974318335
9,0.292,0.34504550231119596,0.238954497688804
10,0.2736,0.31541596223244783,0.23178403776755216
11,0.2713,0.30830417016865824,0.23429582983134176
12,0.2678,0.3059085761782433,0.22969142382175664
13,0.2327,0.27603671683015096,0.18936328316984902
14,0.22119999999999998,0.2581820260802676,0.1842179739197324
15,0.21260000000000004,0.24921063031137874,0.17598936968862133
16,0.1825,0.21642481529767388,0.1485751847023261
17,0.1751,0.20920968870985834,0.14099031129014167
18,0.163,0.19150235980551522,0.1344976401944848
19,0.1446,0.1658932145143963,0.12330678548560373
20,0.14320000000000002,0.16287692316490093,0.12352307683509911
21,0.1497,0.17007089219523192,0.12932910780476808
22,0.1367,0.153239755468639,0.12016024453136098
23,0.1265,0.14768855527432673,0.10531144472567328
24,0.1143,0.12466257784979427,0.10393742215020572
25,0.1182,0.13438656319589182,0.10201343680410818
26,0.11500000000000002,0.12722809749019337,0.10277190250980665
27,0.11670000000000003,0.13348153801463955,0.0999184619853605
28,0.12140000000000002,0.13748670958352993,0.10531329041647011
29,0.11600000000000002,0.127169405303226,0.10483059469677403
30,0.10090000000000002,0.1164976111488796,0.08530238885112043
31,0.10390000000000002,0.11971009637557876,0.08808990362442128
32,0.10629999999999999,0.12242748947851975,0.09017251052148023
33,0.0989,0.11641329314415833,0.08138670685584168
34,0.09809999999999999,0.11667616835123726,0.07952383164876273
35,0.1015,0.12277351089701291,0.0802264891029871
36,0.0983,0.1155706149623123,0.0810293850376877
37,0.08659999999999998,0.10474349685752947,0.0684565031424705
38,0.091,0.1104451723702003,0.0715548276297997
39,0.09679999999999998,0.11948573259824866,0.07411426740175131
40,0.08249999999999999,0.09860921194964706,0.06639078805035292
41,0.0841,0.10080685169388445,0.06739314830611554
42,0.0834,0.09908170472304947,0.06771829527695053
43,0.0822,0.0983530991055265,0.06604690089447349
44,0.0819,0.09848585662346812,0.06531414337653188
45,0.08149999999999999,0.1006715434495729,0.06232845655042708
46,0.0703,0.08660729487386054,0.05399270512613947
47,0.07869999999999998,0.09753586838383366,0.0598641316161663
48,0.06549999999999999,0.07999847218110398,0.051001527818896
49,0.0658,0.07940983163695124,0.05219016836304876
50,0.0677,0.08245904183231446,0.05294095816768553
51,0.0698,0.08605883244336697,0.05354116755663303
52,0.0683,0.082252845175036,0.054347154824963995
53,0.06889999999999999,0.08664181343402191,0.05115818656597807
54,0.06399999999999999,0.07807714556348415,0.049922854436515826
55,0.06789999999999999,0.0848231734392097,0.05097682656079028
56,0.0693,0.08404069900368329,0.054559300996316715
57,0.06260000000000002,0.07811015471555945,0.04708984528444059
58,0.06489999999999999,0.08164100457233545,0.048158995427664525
59,0.0668,0.08127678860358946,0.05232321139641054
60,0.0652,0.08119412828959786,0.049205871710402124
61,0.0673,0.08113383942171305,0.05346616057828694
62,0.0643,0.0811119633692963,0.047488036630703695
63,0.06539999999999999,0.08265346132739565,0.04814653867260432
64,0.056299999999999996,0.06643970696889309,0.0461602930311069
65,0.0568,0.06759661227608013,0.046003387723919875
66,0.0588,0.06943954595456742,0.04816045404543257
67,0.056499999999999995,0.06528368264639728,0.04771631735360271
68,0.055099999999999996,0.06650497745700214,0.04369502254299785
69,0.0524,0.06202297947392104,0.042777020526078964
70,0.0519,0.061764399292721185,0.04203560070727882
71,0.05550000000000001,0.06680118055029079,0.04419881944970923
72,0.05639999999999999,0.06544985118744288,0.0473501488125571
73,0.0538,0.06359819914009095,0.044001800859909054
74,0.049199999999999994,0.05896747022059402,0.039432529779405964
75,0.05249999999999999,0.059666605419367746,0.045333394580632236
76,0.0487,0.057000854140208904,0.0403991458597911
77,0.045,0.05411208661321844,0.03588791338678156
78,0.0446,0.05548645157647582,0.033713548423524184
79,0.044500000000000005,0.05448796272876931,0.0345120372712307
80,0.04460000000000001,0.05629068136009731,0.03290931863990271
81,0.0483,0.06142463101970749,0.03517536898029251
82,0.047200000000000006,0.05751241459127349,0.03688758540872652
83,0.048799999999999996,0.05980345744437461,0.03779654255562538
84,0.0466,0.057129918473930216,0.03607008152606979
85,0.0467,0.055832024295488974,0.03756797570451102
86,0.041499999999999995,0.04986650592997072,0.033133494070029273
87,0.04309999999999999,0.050982531858673186,0.0352174681413268
88,0.0416,0.05011237135112549,0.033087628648874504
89,0.0427,0.05261182602435047,0.03278817397564953
90,0.045200000000000004,0.05701499122275381,0.0333850087772462
91,0.04479999999999999,0.05532877646227087,0.034271223537729115
92,0.042,0.05234501205443671,0.0316549879455633
93,0.04510000000000001,0.05492776145171488,0.03527223854828514
94,0.04540000000000001,0.05703913944009397,0.03376086055990605
95,0.040400000000000005,0.04999795543084856,0.030802044569151445
96,0.0392,0.04919262680242194,0.02920737319757806
97,0.04180000000000001,0.0535358510032216,0.030064148996778423
98,0.0451,0.057787664456442865,0.03241233554355714
99,0.0421,0.05413593847651477,0.030064061523485227
100,0.04429999999999999,0.056056964534680474,0.03254303546531951
101,0.0381,0.04779223786777781,0.02840776213222219
102,0.0402,0.05182776955737119,0.028572230442628813
103,0.0364,0.04712789849963319,0.025672101500366813
104,0.0383,0.05026479487809863,0.02633520512190137
105,0.0364,0.047653064395498636,0.025146935604501368
106,0.0368,0.04811327725882618,0.025486722741173817
107,0.042499999999999996,0.05291524179806973,0.03208475820193026
108,0.0363,0.046697331289685465,0.025902668710314537
109,0.0391,0.04927049352631693,0.028929506473683076
110,0.035699999999999996,0.04653899050903741,0.02486100949096258
111,0.0398,0.05303127727909645,0.026568722720903555
112,0.039999999999999994,0.051228460489347864,0.028771539510652124
113,0.0423,0.054886802858297536,0.02971319714170246
114,0.041499999999999995,0.05357284714518107,0.029427152854818922
115,0.0402,0.0512252918887943,0.029174708111205698
116,0.0387,0.05006960245906977,0.027330397540930227
117,0.03730000000000001,0.0495625894092247,0.025037410590775314
118,0.0378,0.05091947644651887,0.024680523553481135
119,0.033600000000000005,0.04394268707136331,0.023257312928636698
120,0.0358,0.046147336515100675,0.025452663484899322
121,0.0335,0.04461882660424171,0.022381173395758295
122,0.0339,0.044341762065889634,0.02345823793411037
123,0.034,0.04563862286820812,0.022361377131791885
124,0.0328,0.04486176148018567,0.020738238519814337
125,0.034699999999999995,0.04634649809991727,0.023053501900082717
126,0.031000000000000007,0.04094195759678575,0.021058042403214263
127,0.0337,0.04371141150570994,0.023688588494290064
128,0.0328,0.0427353032084066,0.022864696791593406
129,0.034300000000000004,0.04570655884600822,0.022893441153991785
130,0.0316,0.040380088352935786,0.02281991164706422
131,0.034699999999999995,0.044666268736022995,0.024733731263976995
132,0.0333,0.04250416089964285,0.024095839100357154
133,0.029000000000000005,0.03782039710569827,0.02017960289430174
134,0.030500000000000006,0.040022646591315776,0.020977353408684236
135,0.0329,0.04169804513637375,0.024101954863626252
136,0.0325,0.04234853962927096,0.022651460370729043
137,0.032,0.041712532201549024,0.022287467798450977
138,0.033299999999999996,0.04332641392901795,0.023273586070982046
139,0.032100000000000004,0.04350234132127514,0.02069765867872487
140,0.031900000000000005,0.04112829829690953,0.022671701703090477
141,0.032200000000000006,0.04169909892323875,0.022700901076761263
142,0.032,0.04056447833787441,0.023435521662125588
143,0.0304,0.03954896180727219,0.021251038192727813
144,0.030800000000000004,0.03989821988400731,0.021701780115992702
145,0.033,0.041289801187846635,0.024710198812153368
146,0.0316,0.04082748387480445,0.022372516125195557
147,0.0304,0.037460746942129995,0.02333925305787
148,0.031200000000000006,0.04106851253785803,0.02133148746214198
149,0.0329,0.042755252601665364,0.023044747398334637
150,0.029100000000000004,0.03830873228677708,0.01989126771322293
151,0.030700000000000005,0.03948642016881255,0.02191357983118746
152,0.0308,0.04035903870287083,0.02124096129712917
153,0.027800000000000002,0.03539646205259144,0.020203537947408565
154,0.0317,0.042106001514082086,0.02129399848591791
155,0.027700000000000002,0.03620477519782529,0.019195224802174716
156,0.030700000000000005,0.03861526170879204,0.02278473829120797
157,0.029100000000000004,0.03796611876635124,0.02023388123364877
158,0.027500000000000004,0.035927367066290905,0.019072632933709102
159,0.02820000000000001,0.036253626206426984,0.020146373793573036
160,0.030800000000000004,0.041348743816566544,0.02025125618343346
161,0.0308,0.03813472756855976,0.02346527243144024
162,0.03169999999999999,0.03953126157049782,0.023868738429502163
163,0.028900000000000002,0.0369186497158982,0.020881350284101808
164,0.027200000000000002,0.03683421908780537,0.017565780912194635
165,0.030500000000000006,0.04103291566542139,0.019967084334578625
166,0.0274,0.03603160786916324,0.01876839213083676
167,0.02670000000000001,0.03512665360819056,0.018273346391809456
168,0.027800000000000002,0.037206875565525495,0.01839312443447451
169,0.025700000000000008,0.03238839726195828,0.019011602738041734
170,0.029699999999999997,0.03673451418190376,0.02266548581809624
171,0.025000000000000005,0.03217394234822679,0.01782605765177322
172,0.022900000000000004,0.030847100269706385,0.014952899730293621
173,0.025,0.0330767356548072,0.016923264345192805
174,0.022700000000000005,0.02954829122460832,0.01585170877539169
175,0.028300000000000002,0.03924387483453722,0.017356125165462782
176,0.024,0.031624901485863076,0.01637509851413692
177,0.024,0.03298250066072428,0.015017499339275722
178,0.024200000000000006,0.03334764739568474,0.015052352604315273
179,0.023700000000000006,0.031161707453786314,0.016238292546213697
180,0.0264,0.036393830080986414,0.01640616991901359
181,0.0245,0.032588823103406786,0.016411176896593216
182,0.025700000000000008,0.035275534849776996,0.016124465150223023
183,0.0248,0.032683866539887134,0.016916133460112864
184,0.025,0.032493667824867005,0.017506332175132994
185,0.023700000000000006,0.03236584489865289,0.015034155101347115
186,0.023200000000000005,0.029180072921324164,0.017219927078675847
187,0.024600000000000004,0.03174959679464812,0.017450403205351885
188,0.0256,0.033814027113806766,0.017385972886193236
189,0.024200000000000003,0.032003381617831304,0.016396618382168705
190,0.0189,0.025798151711781313,0.01200184828821869
191,0.024200000000000006,0.03155110340401125,0.01684889659598876
192,0.022300000000000004,0.029330239440270606,0.015269760559729402
193,0.024400000000000005,0.03441486405313175,0.014385135946868261
194,0.019900000000000004,0.02660366144524952,0.01319633855475049
195,0.022600000000000002,0.0302963215037009,0.0149036784962991
196,0.017400000000000006,0.021669584354690307,0.013130415645309704
197,0.019300000000000005,0.024542070489360968,0.014057929510639042
198,0.017800000000000003,0.022122763790634298,0.013477236209365709
199,0.0199,0.025324693014574906,0.014475306985425096
200,0.017700000000000004,0.02062241318720697,0.014777586812793037
201,0.0177,0.021402849307422173,0.013997150692577828
202,0.017000000000000005,0.020023032344526872,0.013976967655473136
203,0.015600000000000003,0.01984132736420346,0.011358672635796544
204,0.0153,0.019215918674581244,0.011384081325418757
205,0.016000000000000004,0.02056098925701435,0.011439010742985659
206,0.016200000000000003,0.019240879197570903,0.013159120802429104
207,0.016999999999999998,0.02014009598746297,0.013859904012537026
208,0.017100000000000004,0.0225191485599224,0.011680851440077609
209,0.016100000000000003,0.018641699537022653,0.013558300462977353
210,0.019100000000000002,0.022773506433524958,0.015426493566475049
211,0.015500000000000003,0.01797943460482092,0.013020565395179085
212,0.016500000000000004,0.02059014388799343,0.012409856112006578
213,0.018600000000000002,0.021534218891427547,0.015665781108572457
214,0.015900000000000004,0.018320538092617696,0.013479461907382313
215,0.014700000000000001,0.0180891791103941,0.011310820889605902
216,0.0153,0.018382607636833102,0.012217392363166895
217,0.014600000000000002,0.017231765803122356,0.011968234196877647
218,0.015399999999999997,0.018334218891427542,0.012465781108572452
219,0.0155,0.018718108001667837,0.012281891998332163
220,0.013900000000000001,0.017082412763375795,0.010717587236624207
221,0.016300000000000002,0.019201767127290475,0.013398232872709527
222,0.0161,0.019282412763375795,0.012917587236624206
223,0.015000000000000003,0.01800307811758503,0.011996921882414975
224,0.014599999999999998,0.01728827215546123,0.011911727844538764
225,0.015600000000000003,0.018004963757102654,0.01319503624289735
226,0.017500000000000005,0.020828317497599055,0.014171682502400956
227,0.016900000000000002,0.02093985635227074,0.012860143647729265
228,0.015199999999999997,0.018191041683908046,0.012208958316091947
229,0.0158,0.01844997893257179,0.013150021067428214
230,0.016800000000000002,0.020274584309532932,0.013325415690467073
231,0.014400000000000001,0.017522816208539536,0.011277183791460466
232,0.014900000000000002,0.018440152328819855,0.011359847671180147
233,0.013199999999999998,0.01567397262010769,0.010726027379892308
234,0.015599999999999998,0.01748660878876151,0.013713391211238483
235,0.0178,0.021041841026247888,0.014558158973752112
236,0.0162,0.019487879130808777,0.01291212086919122
237,0.0158,0.018044620935348407,0.013555379064651598
238,0.0139,0.01644169953702265,0.011358300462977347
239,0.015000000000000003,0.01719313816926863,0.012806861830731374
240,0.015900000000000004,0.01900592425753541,0.012794075742464599
241,0.015400000000000002,0.01851317488818866,0.012286825111811346
242,0.015100000000000002,0.017520538092617693,0.012679461907382311
243,0.015300000000000003,0.019106927164495156,0.011493072835504851
244,0.016400000000000005,0.020038560974988177,0.012761439025011832
245,0.017200000000000003,0.020404534363677323,0.013995465636322682
246,0.014600000000000002,0.016549303843249517,0.012650696156750485
247,0.0137,0.01780335213729626,0.00959664786270374
248,0.015400000000000002,0.01839505920309149,0.012404940796908515
249,0.0182,0.02224245995190259,0.014157540048097411
250,0.014800000000000002,0.01755018127291519,0.012049818727084816
251,0.014300000000000002,0.016813153573822355,0.011786846426177649
252,0.015299999999999998,0.01890411081115043,0.011695889188849565
253,0.016900000000000005,0.02192780213805511,0.011872197861944902
254,0.0182,0.0217936695388162,0.0146063304611838
255,0.015000000000000003,0.01755996630401609,0.012440033695983916
256,0.015500000000000003,0.019612134067378682,0.011387865932621324
257,0.017099999999999997,0.02066553615531451,0.013534463844685485
258,0.016700000000000003,0.018327398668310894,0.015072601331689112
259,0.014700000000000001,0.01790687874497244,0.011493121255027562
260,0.016200000000000003,0.019088788409729527,0.01331121159027048
261,0.014500000000000002,0.018292686738659983,0.010707313261340022
262,0.0149,0.017332925778909433,0.012467074221090566
263,0.016800000000000002,0.02079759219224818,0.012802407807751827
264,0.018099999999999998,0.021282412763375794,0.014917587236624204
265,0.016100000000000003,0.020489359355595392,0.011710640644404613
266,0.014100000000000001,0.018087427370109797,0.010112572629890206
267,0.017000000000000005,0.020999095894461316,0.013000904105538693
268,0.0165,0.01970875301675429,0.01329124698324571
269,0.0142,0.016390395031022763,0.01200960496897724
270,0.014900000000000002,0.018431650509801313,0.011368349490198692
271,0.013799999999999998,0.01733462847257444,0.010265371527425557
272,0.0129,0.01592750392082266,0.009872496079177341
273,0.014699999999999996,0.01679570963490052,0.012604290365099472
274,0.015100000000000002,0.017431982491943665,0.012768017508056338
275,0.014199999999999996,0.017289912981551962,0.011110087018448029
276,0.015300000000000003,0.019965576081031618,0.010634423918968388
277,0.016499999999999997,0.020004306082835762,0.012995693917164234
278,0.015900000000000004,0.019336742681206033,0.012463257318793976
279,0.014100000000000001,0.01711755808605697,0.011082441913943034
280,0.0157,0.018811726113633416,0.01258827388636658
281,0.0132,0.01597195660312909,0.010428043396870909
282,0.0131,0.01591126182440413,0.01028873817559587
283,0.013300000000000001,0.015777008542982786,0.010822991457017215
284,0.0108,0.013084445820546136,0.008515554179453865
285,0.0129,0.016266038436184724,0.009533961563815276
286,0.013500000000000002,0.01491389391279444,0.012086106087205563
287,0.013300000000000001,0.015493823417893154,0.011106176582106848
288,0.0142,0.017432554725228203,0.010967445274771798
289,0.0139,0.01672193483858519,0.011078065161414807
290,0.012499999999999999,0.015362129337944428,0.00963787066205557
291,0.0128,0.015730117954564762,0.00986988204543524
292,0.013300000000000001,0.016895760218810847,0.009704239781189153
293,0.0131,0.01541905566014768,0.01078094433985232
294,0.014700000000000001,0.01739776053264864,0.012002239467351364
295,0.014199999999999999,0.017441841026247885,0.010958158973752111
296,0.0121,0.015147298207647906,0.009052701792352093
297,0.012799999999999997,0.015976266821975515,0.00962373317802448
298,0.014300000000000002,0.01613573001284108,0.012464269987158922
299,0.013399999999999999,0.017112173845541985,0.009687826154458014
300,0.013500000000000002,0.0149965255587902,0.012003474441209803


==> gen_df_inc10_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.7610000000000001,0.797978937043778,0.7240210629562223
3,0.7224,0.7623963708886493,0.6824036291113508
4,0.6125,0.66517028614172,0.5598297138582801
5,0.5398000000000001,0.5819907003804583,0.4976092996195418
6,0.46080000000000004,0.5111310875406632,0.4104689124593369
7,0.42730000000000007,0.47833292207067557,0.37626707792932457
8,0.3728,0.43071390276790694,0.3148860972320931
9,0.3479,0.4073024995387706,0.28849750046122935
10,0.3782,0.43275516606546977,0.3236448339345302
11,0.3647,0.4189691198004162,0.31043088019958387
12,0.33680000000000004,0.3915806229560891,0.282019377043911
13,0.31120000000000003,0.35600246338707003,0.26639753661293003
14,0.3081,0.3571397231537674,0.25906027684623256
15,0.2815,0.31024313405496984,0.2527568659450301
16,0.26060000000000005,0.30630812487829767,0.21489187512170244
17,0.2495,0.30078864149528756,0.19821135850471244
18,0.225,0.2788313794073661,0.17116862059263396
19,0.21070000000000003,0.2562003830449064,0.16519961695509366
20,0.1866,0.21574605541125014,0.15745394458874984
21,0.17219999999999996,0.20650246179419857,0.13789753820580136
22,0.17370000000000002,0.21024311333087292,0.13715688666912712
23,0.1557,0.18326192092147275,0.12813807907852726
24,0.15519999999999998,0.18716531797421165,0.1232346820257883
25,0.1347,0.15658617015171952,0.11281382984828045
26,0.14700000000000002,0.17466637498404025,0.1193336250159598
27,0.1435,0.16982936358752487,0.1171706364124751
28,0.1276,0.1572095989527083,0.09799040104729169
29,0.124,0.15035418498569492,0.0976458150143051
30,0.1244,0.15603197934290433,0.09276802065709566
31,0.12189999999999998,0.15351890926829592,0.09028109073170404
32,0.1197,0.1505446483363821,0.08885535166361791
33,0.1182,0.1481343275748567,0.08826567242514329
34,0.1213,0.1479153039740192,0.09468469602598083
35,0.11550000000000002,0.14599788102683697,0.08500211897316307
36,0.1153,0.14298923794296559,0.08761076205703441
37,0.11359999999999999,0.13995327242886416,0.08724672757113583
38,0.11629999999999999,0.14232827476159118,0.0902717252384088
39,0.1076,0.1324466681403016,0.08275333185969841
40,0.12469999999999999,0.15263352355719753,0.09676647644280244
41,0.10940000000000001,0.13097511865825362,0.08782488134174642
42,0.11220000000000001,0.13469143121480712,0.0897085687851929
43,0.10959999999999999,0.1305344200066102,0.08866557999338978
44,0.10070000000000001,0.12458665022631223,0.0768133497736878
45,0.0854,0.10136289744455852,0.06943710255544149
46,0.08170000000000002,0.09955430335352525,0.0638456966464748
47,0.08159999999999999,0.09750441058328035,0.06569558941671963
48,0.08420000000000001,0.10422522505359766,0.06417477494640236
49,0.08479999999999999,0.1053760896269049,0.06422391037309508
50,0.085,0.10490658009913242,0.06509341990086759
51,0.08610000000000001,0.10815365099263972,0.0640463490073603
52,0.0804,0.09740955039565057,0.06339044960434943
53,0.07830000000000001,0.09779619962623139,0.05880380037376863
54,0.07540000000000001,0.0931312203190717,0.05766877968092832
55,0.07440000000000001,0.08875877556895588,0.060041224431044135
56,0.0749,0.08948364738076317,0.060316352619236825
57,0.0749,0.08842041221840714,0.061379587781592845
58,0.0705,0.08413730365120338,0.05686269634879661
59,0.0758,0.08963764173277053,0.06196235826722948
60,0.07150000000000001,0.08595070455947613,0.057049295440523874
61,0.0766,0.09057684735636984,0.06262315264363016
62,0.06920000000000001,0.08440993104131372,0.0539900689586863
63,0.0752,0.09331796294084971,0.057082037059150305
64,0.06559999999999999,0.07852184651468956,0.052678153485310415
65,0.0688,0.0796105250834244,0.0579894749165756
66,0.0663,0.07940858791359262,0.053191412086407375
67,0.06020000000000001,0.06998899059276659,0.05041100940723343
68,0.06570000000000001,0.07758665207916186,0.05381334792083815
69,0.06240000000000001,0.07226363739242635,0.052536362607573675
70,0.06180000000000001,0.07273494380568293,0.05086505619431708
71,0.061499999999999985,0.06986291206986933,0.05313708793013064
72,0.0622,0.07220765738581339,0.05219234261418661
73,0.0644,0.074375765662866,0.054424234337134
74,0.06470000000000001,0.07283255881104214,0.05656744118895787
75,0.0607,0.07016501748988802,0.051234982510111986
76,0.0641,0.07806016859917099,0.05013983140082902
77,0.0601,0.06851022736721395,0.051689772632786055
78,0.0566,0.06627594068549797,0.04692405931450202
79,0.05569999999999999,0.06351589182589427,0.04788410817410572
80,0.057800000000000004,0.06776551462402532,0.04783448537597469
81,0.05819999999999999,0.07077186685697343,0.04562813314302655
82,0.055099999999999996,0.06506747519654686,0.04513252480345313
83,0.0502,0.06055604859588551,0.039843951404114494
84,0.0504,0.06123385837813315,0.03956614162186685
85,0.05019999999999999,0.06075728969343728,0.039642710306562697
86,0.0551,0.06740761413418601,0.04279238586581399
87,0.053000000000000005,0.06288434015434409,0.04311565984565592
88,0.0518,0.06347936165364802,0.040120638346351975
89,0.0526,0.06462031801102902,0.040579681988970974
90,0.04520000000000001,0.05765897453403106,0.032741025465968965
91,0.047200000000000006,0.05662284054012508,0.037777159459874934
92,0.05050000000000001,0.06361133955451652,0.0373886604454835
93,0.04400000000000001,0.05645704410722461,0.031542955892775414
94,0.0471,0.05788170568995955,0.03631829431004045
95,0.0483,0.05751395395202953,0.039086046047970474
96,0.04379999999999999,0.05246844623899865,0.035131553761001334
97,0.0445,0.057421962834979384,0.03157803716502061
98,0.0417,0.051557082618876295,0.03184291738112371
99,0.0417,0.05140029871571206,0.03199970128428794
100,0.043,0.05048162334696425,0.03551837665303574
101,0.040799999999999996,0.05147339760215919,0.030126602397840808
102,0.045,0.05733335580075556,0.032666644199244435
103,0.03760000000000001,0.046458486597965865,0.02874151340203415
104,0.0427,0.05492084304888416,0.030479156951115846
105,0.0426,0.05391965273256908,0.03128034726743092
106,0.046400000000000004,0.059613998721376175,0.03318600127862383
107,0.0432,0.05613021890091281,0.030269781099087196
108,0.03780000000000001,0.04617925168455808,0.02942074831544193
109,0.03830000000000001,0.04861022804361809,0.02798977195638193
110,0.0416,0.05228296940052397,0.03091703059947603
111,0.04200000000000001,0.05325520132381177,0.030744798676188248
112,0.04060000000000001,0.05031624565310951,0.03088375434689051
113,0.036000000000000004,0.04369554027023153,0.02830445972976848
114,0.0416,0.05189899645781636,0.03130100354218364
115,0.0397,0.04909488403072505,0.030305115969274946
116,0.0386,0.04821672956777761,0.028983270432222395
117,0.038299999999999994,0.0477204475187606,0.02887955248123938
118,0.0359,0.046490410795140505,0.025309589204859494
119,0.0371,0.04853393483719773,0.025666065162802273
120,0.0367,0.046937075882042156,0.02646292411795785
121,0.038,0.04823986521606434,0.027760134783935658
122,0.0315,0.03764592489203744,0.025354075107962563
123,0.032600000000000004,0.04011449918799415,0.02508550081200586
124,0.036,0.04329857139800285,0.02870142860199715
125,0.0349,0.042411498229745055,0.027388501770254946
126,0.0409,0.048790155567460976,0.03300984443253902
127,0.0355,0.043343535681485496,0.027656464318514495
128,0.0364,0.04587501684038993,0.026924983159610075
129,0.0406,0.04992148223771149,0.0312785177622885
130,0.0363,0.046534138919656125,0.026065861080343873
131,0.0357,0.04331720962379091,0.02808279037620909
132,0.03269999999999999,0.04228181162594167,0.023118188374058317
133,0.03380000000000001,0.0421288735230526,0.025471126476947426
134,0.0366,0.04563322702999972,0.027566772970000278
135,0.039599999999999996,0.04855635848180138,0.030643641518198615
136,0.0377,0.04424758269209626,0.031152417307903735
137,0.0337,0.042884543469291304,0.024515456530708697
138,0.0357,0.04347733457910827,0.027922665420891737
139,0.03930000000000001,0.04864032931737439,0.02995967068262563
140,0.0364,0.04448491990380518,0.028315080096194822
141,0.0372,0.04557207336431256,0.028827926635687437
142,0.03610000000000001,0.04431860057498774,0.027881399425012277
143,0.0374,0.04853220170654232,0.026267798293457684
144,0.0367,0.04604032931737438,0.027359670682625625
145,0.03610000000000001,0.045311996174412984,0.02688800382558703
146,0.037500000000000006,0.04519260993810642,0.02980739006189359
147,0.031200000000000006,0.03823771853417759,0.024162281465822423
148,0.036199999999999996,0.046034947109329274,0.026365052890670714
149,0.0354,0.045459788756268306,0.025340211243731696
150,0.035300000000000005,0.04615007870969047,0.02444992129030954
151,0.032900000000000006,0.043370512256778064,0.022429487743221947
152,0.035,0.04453132398304334,0.025468676016956668
153,0.0352,0.0452884355786357,0.025111564421364307
154,0.03540000000000001,0.04578040352290989,0.025019596477090122
155,0.03380000000000001,0.04190942309235863,0.025690576907641392
156,0.032200000000000006,0.04214135283644596,0.02225864716355405
157,0.03330000000000001,0.04202806308347658,0.024571936916523443
158,0.03420000000000001,0.04266136467209348,0.025738635327906538
159,0.034300000000000004,0.04150759602627849,0.02709240397372152
160,0.03280000000000001,0.040006553245557706,0.025593446754442313
161,0.03150000000000001,0.03826970456910661,0.024730295430893404
162,0.0329,0.040459370602761086,0.025340629397238912
163,0.03420000000000001,0.04148950433420778,0.026910495665792233
164,0.032200000000000006,0.040784812385227714,0.0236151876147723
165,0.030800000000000004,0.03522584846189415,0.026374151538105857
166,0.031000000000000007,0.03609639256330554,0.02590360743669447
167,0.027500000000000004,0.034180302103618304,0.020819697896381703
168,0.028300000000000002,0.033761145240909805,0.0228388547590902
169,0.026500000000000003,0.03136245242952571,0.021637547570474293
170,0.027500000000000004,0.03439728007269371,0.0206027199273063
171,0.026600000000000002,0.032393165237446356,0.02080683476255365
172,0.0274,0.03424455900605428,0.02055544099394572
173,0.0243,0.02960477691161332,0.01899522308838668
174,0.027600000000000003,0.03462660386515761,0.020573396134842395
175,0.029800000000000004,0.03651419140805626,0.023085808591943747
176,0.027000000000000003,0.03123990957129599,0.022760090428704017
177,0.0254,0.031743062140779654,0.01905693785922034
178,0.0253,0.03156605520544715,0.019033944794552848
179,0.0222,0.027531626695893336,0.016868373304106666
180,0.026099999999999995,0.03202781554621198,0.020172184453788006
181,0.026899999999999997,0.03336627180091804,0.020433728199081954
182,0.026000000000000002,0.033640655431348296,0.018359344568651712
183,0.024999999999999998,0.03156111290209607,0.018438887097903933
184,0.0242,0.03286150759525571,0.01553849240474429
185,0.0257,0.0328573711810692,0.018542628818930804
186,0.026399999999999996,0.03305753814084979,0.0197424618591502
187,0.022200000000000004,0.027687229946401784,0.016712770053598225
188,0.026000000000000002,0.03297852292206004,0.019021477077939962
189,0.024200000000000003,0.03076019648154518,0.017639803518454827
190,0.026500000000000003,0.03389777883946008,0.019102221160539924
191,0.025399999999999995,0.030438254649995552,0.02036174535000444
192,0.022999999999999996,0.028812850555644642,0.01718714944435535
193,0.027899999999999998,0.035411498229745056,0.02038850177025494
194,0.0253,0.03173177731370722,0.01886822268629278
195,0.024199999999999996,0.030522174886474553,0.01787782511352544
196,0.024199999999999996,0.03043117603070741,0.017968823969292582
197,0.023300000000000005,0.029764411939859684,0.016835588060140325
198,0.0222,0.02746923980834103,0.016930760191658973
199,0.024100000000000003,0.029779179882008563,0.018420820117991444
200,0.022699999999999998,0.028810606011347002,0.016589393988652994
201,0.022800000000000004,0.027805930952750992,0.017794069047249016
202,0.0268,0.03424860240349266,0.019351397596507343
203,0.0246,0.03081378397189144,0.01838621602810856
204,0.026600000000000002,0.0332031307606653,0.019996869239334705
205,0.0228,0.03140230315839328,0.014197696841606723
206,0.022700000000000005,0.029242989830495673,0.016157010169504337
207,0.0268,0.03624514616931396,0.017354853830686044
208,0.022300000000000004,0.02974961130276499,0.01485038869723502
209,0.0242,0.03083764054994296,0.01756235945005704
210,0.021500000000000005,0.028034714544936605,0.014965285455063405
211,0.0219,0.028991547115605087,0.014808452884394913
212,0.022299999999999997,0.030054108203280396,0.014545891796719598
213,0.0211,0.027467894790125177,0.014732105209874825
214,0.022799999999999997,0.03219728356184244,0.013402716438157552
215,0.021799999999999996,0.02814590507607177,0.015454094923928224
216,0.023100000000000002,0.031278266341018254,0.01492173365898175
217,0.022300000000000004,0.030061858051002865,0.014538141948997142
218,0.020300000000000002,0.027668462852244564,0.012931537147755441
219,0.019200000000000002,0.024223914237655415,0.01417608576234459
220,0.0249,0.03402675575617157,0.01577324424382843
221,0.021400000000000002,0.029208773087785543,0.013591226912214462
222,0.0245,0.032450125863598786,0.01654987413640122
223,0.022,0.02830884699205306,0.015691153007946938
224,0.0199,0.02474511080403409,0.015054889195965912
225,0.022,0.028134909584163453,0.015865090415836544
226,0.021200000000000004,0.026975495184796108,0.0154245048152039
227,0.0237,0.031117258459790482,0.016282741540209516
228,0.020200000000000003,0.02716040694102497,0.013239593058975036
229,0.024399999999999998,0.030024661897088186,0.01877533810291181
230,0.020900000000000002,0.02688333955383356,0.014916660446166442
231,0.023,0.028281776137921516,0.017718223862078483
232,0.0191,0.02386376922836042,0.014336230771639579
233,0.0186,0.02311594788777423,0.014084052112225767
234,0.0176,0.020999364162366377,0.014200635837633625
235,0.016499999999999997,0.019642488441895728,0.013357511558104267
236,0.016300000000000002,0.01925311164712199,0.013346888352878013
237,0.0182,0.022652934690642335,0.013747065309357667
238,0.0187,0.02102682037716371,0.01637317962283629
239,0.016400000000000005,0.020909286211499973,0.011890713788500037
240,0.015300000000000003,0.017381315854440672,0.013218684145559332
241,0.015700000000000002,0.019561807446112845,0.01183819255388716
242,0.015600000000000003,0.017967167317569876,0.013232832682430131
243,0.014800000000000002,0.017719840413412007,0.011880159586587998
244,0.015900000000000004,0.01824483806063459,0.013555161939365418
245,0.0171,0.01941905566014768,0.01478094433985232
246,0.015400000000000002,0.01708458139233661,0.013715418607663394
247,0.016400000000000005,0.019176291174350865,0.013623708825649143
248,0.017,0.019827787825588878,0.014172212174411126
249,0.016200000000000003,0.018792638116616044,0.01360736188338396
250,0.014600000000000002,0.017854797336621785,0.011345202663378219
251,0.0167,0.0199810145973321,0.013418985402667902
252,0.016500000000000004,0.01933044427316912,0.013669555726830885
253,0.015500000000000003,0.01777719673144041,0.013222803268559596
254,0.014700000000000001,0.016947966623500347,0.012452033376499656
255,0.016800000000000002,0.019123588231726326,0.014476411768273679
256,0.014800000000000002,0.01734583574730485,0.012254164252695154
257,0.016000000000000004,0.01783491103889319,0.014165088961106818
258,0.016500000000000004,0.018355276934985197,0.014644723065014811
259,0.016500000000000004,0.018696562274662425,0.014303437725337582
260,0.017599999999999998,0.019683481260805196,0.015516518739194799
261,0.0158,0.01930044364154871,0.012299556358451293
262,0.016700000000000003,0.019026820377163713,0.014373179622836295
263,0.015900000000000004,0.01800143954206692,0.01379856045793309
264,0.017500000000000005,0.021727483600677472,0.013272516399322538
265,0.015000000000000003,0.018159184892692838,0.011840815107307168
266,0.013600000000000001,0.01599243129161707,0.011207568708382932
267,0.0167,0.020035535326618358,0.013364464673381643
268,0.018299999999999997,0.022185090258212664,0.01441490974178733
269,0.015200000000000002,0.017939228695458744,0.012460771304541257
270,0.014800000000000002,0.017791041683908052,0.011808958316091953
271,0.013900000000000001,0.016657277118101863,0.011142722881898139
272,0.017,0.02051928639087104,0.013480713609128961
273,0.014000000000000002,0.016151623913674647,0.011848376086325357
274,0.016500000000000004,0.019642488441895735,0.013357511558104274
275,0.014900000000000002,0.016943417577855113,0.01285658242214489
276,0.014800000000000002,0.017539228695458747,0.012060771304541258
277,0.016499999999999997,0.019051143878105695,0.0139488561218943
278,0.0173,0.01961386470644147,0.014986135293558528
279,0.015100000000000002,0.017083699232749792,0.013116300767250212
280,0.015100000000000002,0.018282412763375798,0.011917587236624208
281,0.0158,0.018224880981319982,0.013375119018680019
282,0.015500000000000003,0.019485919265906797,0.01151408073409321
283,0.014800000000000002,0.01766790029471913,0.011932099705280875
284,0.014700000000000001,0.01788807542401657,0.01151192457598343
285,0.015100000000000002,0.017482988689483635,0.012717011310516368
286,0.015400000000000002,0.01857058307124434,0.012229416928755664
287,0.015899999999999997,0.018678996848099268,0.013121003151900727
288,0.014800000000000002,0.017957281195687975,0.01164271880431203
289,0.016600000000000004,0.019554638197571386,0.013645361802428622
290,0.015000000000000003,0.01764088806896076,0.012359111931039245
291,0.013800000000000002,0.016369343501362325,0.011230656498637678
292,0.014000000000000002,0.01594621705771314,0.012053782942286866
293,0.017,0.020527818006762667,0.013472181993237336
294,0.016500000000000004,0.0194551468724822,0.013544853127517808
295,0.0137,0.01618911520622861,0.011210884793771391
296,0.016300000000000002,0.019741986950809733,0.012858013049190271
297,0.013300000000000001,0.01619138881390152,0.010408611186098482
298,0.014400000000000001,0.016715812677635177,0.012084187322364827
299,0.0149,0.018406021357575207,0.011393978642424793
300,0.017400000000000002,0.02184212001847495,0.012957879981525054


==> gen_df_inc20_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.7938000000000001,0.8195877985950543,0.7680122014049459
3,0.7268,0.7460693742410088,0.7075306257589912
4,0.6794000000000001,0.7142669310858363,0.644533068914164
5,0.6409,0.6942255412431668,0.5875744587568332
6,0.6104999999999999,0.6546702668900596,0.5663297331099403
7,0.5841000000000001,0.6254367639597668,0.5427632360402334
8,0.5441,0.580154826311405,0.508045173688595
9,0.5361,0.5774403999811905,0.4947596000188096
10,0.5138,0.5502506557427264,0.4773493442572737
11,0.4803,0.5069412694695734,0.4536587305304266
12,0.4689,0.5069056117013564,0.43089438829864357
13,0.4307,0.45557309006394686,0.4058269099360532
14,0.42890000000000006,0.4522294267401238,0.40557057325987633
15,0.40549999999999997,0.433969909140285,0.37703009085971495
16,0.3848,0.4081440474255239,0.36145595257447605
17,0.4147,0.43927519945598326,0.39012480054401677
18,0.3793,0.40470285774386583,0.3538971422561342
19,0.3658,0.3970173786139643,0.33458262138603573
20,0.35899999999999993,0.39000790254753837,0.3279920974524615
21,0.3485,0.38653786990433775,0.3104621300956622
22,0.33190000000000003,0.3668893613376807,0.29691063866231937
23,0.3348,0.37010782173714096,0.299492178262859
24,0.3225,0.3677221753453534,0.2772778246546466
25,0.3074,0.3483155479940826,0.2664844520059174
26,0.31300000000000006,0.3525905482121589,0.2734094517878412
27,0.30550000000000005,0.35127519253058437,0.25972480746941573
28,0.30460000000000004,0.34897055117305853,0.26022944882694155
29,0.2861,0.3329194229133876,0.2392805770866124
30,0.2577,0.30361800389313415,0.21178199610686582
31,0.261,0.3065386538664704,0.2154613461335296
32,0.2543,0.2914185395639499,0.2171814604360501
33,0.23729999999999998,0.2782264571762073,0.19637354282379268
34,0.2358,0.28079261840462816,0.19080738159537186
35,0.22669999999999998,0.2684013919680889,0.18499860803191112
36,0.21100000000000002,0.25156638725788344,0.1704336127421166
37,0.2138,0.25417534013772164,0.17342465986227834
38,0.21100000000000002,0.25112454018117064,0.1708754598188294
39,0.2085,0.24534557792835088,0.1716544220716491
40,0.21630000000000002,0.24827213546675464,0.1843278645332454
41,0.20800000000000002,0.24081197837934143,0.1751880216206586
42,0.1924,0.22255983643696448,0.1622401635630355
43,0.2015,0.22341526991603886,0.17958473008396117
44,0.1822,0.20318547894381472,0.16121452105618528
45,0.19140000000000001,0.2140292115575429,0.16877078844245713
46,0.17110000000000003,0.19346362520091748,0.14873637479908258
47,0.18,0.2020407658210825,0.1579592341789175
48,0.17629999999999998,0.19622476889845886,0.1563752311015411
49,0.16810000000000003,0.19408249812518577,0.14211750187481428
50,0.15769999999999998,0.17745354387009632,0.13794645612990364
51,0.1594,0.177237711031385,0.14156228896861497
52,0.16479999999999997,0.18447997844544425,0.1451200215545557
53,0.16050000000000003,0.1808357398920837,0.14016426010791636
54,0.155,0.17604869999323214,0.13395130000676786
55,0.1603,0.1860332430398155,0.1345667569601845
56,0.14940000000000003,0.17011499979379935,0.12868500020620072
57,0.15960000000000002,0.1821893231434669,0.13701067685653315
58,0.1462,0.16496991892027021,0.12743008107972978
59,0.1384,0.16037137000817345,0.11642862999182654
60,0.1329,0.1511199664011247,0.11468003359887527
61,0.1331,0.15219014659732236,0.11400985340267764
62,0.13240000000000002,0.14732140038051697,0.11747859961948305
63,0.12789999999999999,0.14498933523906762,0.11081066476093235
64,0.1336,0.15256652465942366,0.11463347534057633
65,0.1338,0.1526274876453762,0.11497251235462379
66,0.1312,0.15252368742066114,0.10987631257933889
67,0.1242,0.1460156625049927,0.10238433749500732
68,0.1226,0.14148392575412616,0.10371607424587384
69,0.1165,0.1371729448837921,0.09582705511620794
70,0.11180000000000001,0.12544732982601098,0.09815267017398906
71,0.10429999999999999,0.11696299917892472,0.09163700082107526
72,0.1071,0.12055354417689218,0.09364645582310782
73,0.11279999999999998,0.1260879561307619,0.09951204386923805
74,0.10400000000000001,0.1136473154204101,0.09435268457958992
75,0.10569999999999999,0.11772244358672383,0.09367755641327614
76,0.1032,0.11433652153662596,0.09206347846337404
77,0.10200000000000001,0.11359722256673883,0.09040277743326118
78,0.0998,0.11032306454492853,0.08927693545507147
79,0.10569999999999999,0.12360810124640528,0.0877918987535947
80,0.0982,0.11555179818374198,0.08084820181625801
81,0.1035,0.12020469232569123,0.08679530767430876
82,0.0965,0.10843511050883584,0.08456488949116417
83,0.0994,0.11287531268658765,0.08592468731341235
84,0.0986,0.10992230812042436,0.08727769187957563
85,0.09759999999999998,0.11096555332920187,0.08423444667079809
86,0.09409999999999998,0.1083500196795455,0.07984998032045446
87,0.0929,0.10826850472177225,0.07753149527822774
88,0.099,0.11640576754041078,0.08159423245958923
89,0.0934,0.10846575782502309,0.0783342421749769
90,0.10090000000000002,0.11877516925148614,0.0830248307485139
91,0.0907,0.101899106038148,0.079500893961852
92,0.08990000000000001,0.10323233658346036,0.07656766341653966
93,0.096,0.1117501832734294,0.08024981672657061
94,0.08030000000000001,0.09486219385163532,0.0657378061483647
95,0.08579999999999999,0.10103954888110372,0.07056045111889625
96,0.08779999999999999,0.10123196419577775,0.07436803580422223
97,0.092,0.10512909667950587,0.07887090332049412
98,0.08969999999999997,0.09969638656702096,0.07970361343297899
99,0.08419999999999998,0.09696879245906112,0.07143120754093885
100,0.086,0.1008523390848236,0.07114766091517638
101,0.0882,0.10406769946012673,0.07233230053987327
102,0.0885,0.10232992738258515,0.07467007261741485
103,0.0831,0.09771659132398319,0.0684834086760168
104,0.08539999999999999,0.09740029414569985,0.07339970585430013
105,0.082,0.09653522900304351,0.0674647709969565
106,0.08779999999999999,0.10481414484923163,0.07078585515076835
107,0.0833,0.10007795493381282,0.06652204506618718
108,0.08259999999999998,0.09598802628001704,0.06921197371998292
109,0.08379999999999999,0.09711056009384056,0.07048943990615941
110,0.0779,0.09063496341245861,0.06516503658754139
111,0.0771,0.09127175017124876,0.06292824982875124
112,0.0837,0.09982376105330354,0.06757623894669645
113,0.084,0.09652683201521974,0.07147316798478028
114,0.0839,0.0971894265566716,0.07061057344332841
115,0.08220000000000001,0.09802406562283929,0.06637593437716073
116,0.0861,0.10050945603225403,0.07169054396774596
117,0.08059999999999999,0.0970744679634056,0.06412553203659438
118,0.0854,0.10144741843037654,0.06935258156962347
119,0.08030000000000001,0.09554595849594652,0.0650540415040535
120,0.08110000000000002,0.09275527077463802,0.06944472922536202
121,0.08170000000000002,0.09216936376501421,0.07123063623498584
122,0.0811,0.09512676463555342,0.06707323536444659
123,0.07709999999999999,0.08500538092884906,0.06919461907115092
124,0.0738,0.08256843957877369,0.06503156042122632
125,0.0718,0.08027911009796992,0.06332088990203008
126,0.07329999999999999,0.08041947003173555,0.06618052996826443
127,0.06889999999999999,0.07980920914763623,0.05799079085236375
128,0.06999999999999999,0.07984777650194973,0.06015222349805026
129,0.06430000000000001,0.07649621961702775,0.05210378038297227
130,0.0659,0.07734181958540205,0.05445818041459794
131,0.06910000000000001,0.08249532187127287,0.05570467812872714
132,0.06980000000000001,0.07849960165118089,0.06110039834881914
133,0.0616,0.06806975759934246,0.055130242400657545
134,0.06040000000000001,0.06639212548226751,0.054407874517732505
135,0.0661,0.07550256037479462,0.0566974396252054
136,0.06100000000000001,0.0687539143578445,0.05324608564215552
137,0.06480000000000001,0.07335323886014766,0.05624676113985236
138,0.0637,0.06923224265416893,0.058167757345831086
139,0.0548,0.06352375671395705,0.04607624328604296
140,0.054900000000000004,0.06352899542334443,0.04627100457665557
141,0.058600000000000006,0.06674419430372618,0.05045580569627384
142,0.0605,0.06942963481397636,0.051570365186023634
143,0.05740000000000002,0.06570863672999015,0.04909136327000989
144,0.05850000000000001,0.06735186672911408,0.04964813327088594
145,0.0546,0.06248539161322375,0.046714608386776255
146,0.056100000000000004,0.06216815016378456,0.05003184983621545
147,0.05439999999999999,0.060883682052495766,0.047916317947504214
148,0.0561,0.06340865557144566,0.04879134442855433
149,0.054000000000000006,0.062227922553126896,0.045772077446873116
150,0.0548,0.06195632108185713,0.047643678918142876
151,0.0512,0.057555372342377044,0.04484462765762296
152,0.05839999999999999,0.06484181839755178,0.051958181602448195
153,0.0568,0.0636340099748591,0.049965990025140905
154,0.05550000000000001,0.06326650424768832,0.0477334957523117
155,0.05650000000000001,0.061973242033349446,0.05102675796665057
156,0.05589999999999999,0.0625767011049853,0.04922329889501468
157,0.0517,0.057726392920490734,0.04567360707950927
158,0.055200000000000006,0.06255519166605022,0.047844808333949794
159,0.05789999999999999,0.06354733078586672,0.05225266921413327
160,0.0531,0.06103195498885944,0.045168045011140565
161,0.055299999999999995,0.06043780941976158,0.05016219058023841
162,0.054099999999999995,0.059344363859475856,0.048855636140524135
163,0.05109999999999999,0.05683711070128225,0.045362889298717735
164,0.0511,0.057276176531103354,0.044923823468896645
165,0.05299999999999999,0.05723281348335814,0.048767186516641844
166,0.05249999999999999,0.05956095981720555,0.04543904018279443
167,0.0508,0.057725769219496,0.043874230780503995
168,0.05169999999999999,0.05854390016797281,0.044856099832027166
169,0.05669999999999999,0.06361816910048806,0.04978183089951193
170,0.05439999999999999,0.059694282782816604,0.049105717217183376
171,0.0503,0.056934242962037605,0.04366575703796239
172,0.052000000000000005,0.06090856935690568,0.04309143064309433
173,0.05229999999999999,0.0561148155425446,0.04848518445745539
174,0.0514,0.05775253364395103,0.04504746635604897
175,0.0486,0.05543137017177026,0.041768629828229736
176,0.0492,0.05714842410874768,0.04125157589125232
177,0.0461,0.055050482762162345,0.03714951723783766
178,0.0513,0.05913509929569657,0.04346490070430343
179,0.0499,0.058015537329768295,0.041784462670231705
180,0.0458,0.05303569429952231,0.03856430570047769
181,0.0505,0.05726970456910661,0.0437302954308934
182,0.0498,0.057657129838794216,0.04194287016120578
183,0.046599999999999996,0.05361804214165961,0.03958195785834038
184,0.0519,0.059862216742104075,0.04393778325789593
185,0.046900000000000004,0.055940711683723936,0.03785928831627607
186,0.048,0.053986102235160795,0.04201389776483921
187,0.0506,0.05929752809575846,0.04190247190424154
188,0.0465,0.053423381509666384,0.039576618490333615
189,0.0521,0.059631482031765534,0.04456851796823447
190,0.0503,0.05608719464009184,0.044512805359908154
191,0.0486,0.05615837635427883,0.04104162364572116
192,0.0493,0.058113748628470525,0.04048625137152947
193,0.047799999999999995,0.054725769219496,0.04087423078050399
194,0.045899999999999996,0.05476950873312125,0.03703049126687874
195,0.0492,0.05739057098278212,0.04100942901721788
196,0.048900000000000006,0.05795732210355613,0.039842677896443884
197,0.0467,0.05498998250260016,0.038410017497399834
198,0.0464,0.053994087292343985,0.03880591270765601
199,0.0499,0.057725117295284845,0.042074882704715155
200,0.0491,0.05730395652473327,0.04089604347526673
201,0.045599999999999995,0.05342031372133689,0.0377796862786631
202,0.045899999999999996,0.052449418934912166,0.03935058106508783
203,0.0504,0.05821646873672896,0.04258353126327104
204,0.051000000000000004,0.057478115862842634,0.04452188413715737
205,0.048,0.054878731631102885,0.04112126836889712
206,0.04529999999999999,0.05344364060962082,0.037156359390379166
207,0.049,0.05870943657367707,0.039290563426322936
208,0.0489,0.057285169172601874,0.040514830827398124
209,0.045899999999999996,0.051401728722187304,0.04039827127781269
210,0.0484,0.056624999148325736,0.04017500085167426
211,0.048900000000000006,0.05836311165374079,0.03943688834625922
212,0.051000000000000004,0.05996575162384996,0.042034248376150045
213,0.0484,0.056451386288095116,0.04034861371190488
214,0.0462,0.05459358990805749,0.03780641009194251
215,0.0422,0.05041256306832436,0.03398743693167564
216,0.0447,0.05343494885874463,0.035965051141255366
217,0.046,0.05450813247393454,0.03749186752606546
218,0.044599999999999994,0.054011348488303725,0.03518865151169626
219,0.0435,0.05141602125794538,0.035583978742054614
220,0.0411,0.050298933675482396,0.0319010663245176
221,0.0443,0.05205798409485667,0.036542015905143325
222,0.0436,0.051643915388937686,0.035556084611062314
223,0.0441,0.05179339146913943,0.03640660853086057
224,0.039400000000000004,0.045934484526296816,0.03286551547370319
225,0.0422,0.04918627253346742,0.035213727466532584
226,0.043899999999999995,0.05169817917015789,0.0361018208298421
227,0.042699999999999995,0.049061282228850325,0.036338717771149665
228,0.0392,0.046910370170404045,0.03148962982959595
229,0.03849999999999999,0.04722530725183081,0.029774692748169178
230,0.042300000000000004,0.0504731186141898,0.03412688138581021
231,0.0421,0.04945784781824476,0.034742152181755234
232,0.04360000000000001,0.05092816698802645,0.036271833011973564
233,0.039299999999999995,0.046987919083497885,0.031612080916502104
234,0.0444,0.05276632627363061,0.0360336737263694
235,0.040400000000000005,0.04768290301582027,0.03311709698417974
236,0.04409999999999999,0.05187501506382282,0.03632498493617717
237,0.0392,0.046910370170404045,0.03148962982959595
238,0.0405,0.04559786700064676,0.03540213299935324
239,0.0368,0.043064855707894964,0.030535144292105035
240,0.040600000000000004,0.0476989616192523,0.03350103838074771
241,0.041100000000000005,0.047826045845210156,0.03437395415478985
242,0.0413,0.049899681810276555,0.03270031818972345
243,0.04429999999999999,0.050464483830173185,0.0381355161698268
244,0.0399,0.047282321020089946,0.03251767897991005
245,0.0418,0.049846157387045675,0.03375384261295432
246,0.0432,0.05103414004064631,0.03536585995935369
247,0.041800000000000004,0.04795350174451605,0.03564649825548396
248,0.0387,0.04632904004553517,0.031070959954464832
249,0.03759999999999999,0.04499351083114787,0.030206489168852102
250,0.0415,0.04750740738740427,0.035492592612595734
251,0.04309999999999999,0.05022959670554133,0.03597040329445866
252,0.0439,0.0508632136874279,0.036936786312572106
253,0.0422,0.0497766496406471,0.034623350359352906
254,0.0407,0.046270150006928676,0.035129849993071324
255,0.0363,0.041161215793587724,0.031438784206412274
256,0.0412,0.04850598153501014,0.033894018464989864
257,0.0373,0.044897451316950235,0.02970254868304976
258,0.036199999999999996,0.044507189358368664,0.02789281064163133
259,0.0359,0.04251336623930273,0.029286633760697275
260,0.034699999999999995,0.038847075823983265,0.030552924176016728
261,0.035399999999999994,0.040839911126941034,0.029960088873058954
262,0.033800000000000004,0.03957028781272947,0.028029712187270538
263,0.0395,0.044995167978060205,0.034004832021939796
264,0.033299999999999996,0.03956605520544715,0.027033944794552848
265,0.0364,0.04325333746163841,0.029546662538361596
266,0.0354,0.04302174678920928,0.02777825321079072
267,0.0379,0.043787105540667864,0.03201289445933214
268,0.034499999999999996,0.04056220245329995,0.02843779754670004
269,0.0334,0.03808582844432881,0.028714171555671186
270,0.035500000000000004,0.04181003812715139,0.02918996187284862
271,0.034699999999999995,0.0411457838139923,0.028254216186007687
272,0.0364,0.0423214730570253,0.0304785269429747
273,0.0314,0.03644421778931785,0.02635578221068215
274,0.0331,0.037482505261227185,0.02871749473877281
275,0.034999999999999996,0.041188575819396354,0.02881142418060364
276,0.0331,0.03930531189148173,0.026894688108518264
277,0.0343,0.04250249068177258,0.026097509318227415
278,0.034199999999999994,0.03985451247311568,0.028545487526884305
279,0.032299999999999995,0.03736117419098539,0.0272388258090146
280,0.0351,0.04321924068732609,0.026980759312673908
281,0.0324,0.03826023590912952,0.026539764090870478
282,0.0318,0.03747043921334382,0.026129560786656184
283,0.0349,0.03967007551815927,0.03012992448184073
284,0.028200000000000003,0.03386513527502729,0.022534864724972715
285,0.03149999999999999,0.03526883312631388,0.027731166873686104
286,0.0321,0.03781085136029852,0.026389148639701474
287,0.030699999999999995,0.037252172334249704,0.02414782766575028
288,0.0311,0.03805457392519812,0.024145426074801874
289,0.028199999999999996,0.033741743801672566,0.022658256198327426
290,0.03,0.03421145348084152,0.02578854651915848
291,0.029599999999999998,0.03562714112248262,0.023572858877517377
292,0.034100000000000005,0.04046317223326814,0.02773682776673187
293,0.030300000000000004,0.03597176442292824,0.02462823557707177
294,0.030999999999999993,0.03786560844274773,0.024134391557252256
295,0.030800000000000004,0.03610335999956806,0.025496640000431944
296,0.03269999999999999,0.037924838126853565,0.027475161873146425
297,0.0321,0.03704338646165444,0.027156613538345552
298,0.025999999999999995,0.031848939553230114,0.020151060446769873
299,0.030199999999999998,0.03607867403306041,0.02432132596693959
300,0.028800000000000003,0.03500700723266203,0.022592992767337977


==> gen_df_inc5_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.6118,0.7192508456670168,0.5043491543329832
3,0.5037,0.6123082483225851,0.39509175167741495
4,0.41690000000000005,0.48555671931817973,0.34824328068182037
5,0.2922,0.35347741468534427,0.23092258531465573
6,0.2787,0.32862584630052416,0.22877415369947585
7,0.23820000000000002,0.28030439754777975,0.1960956024522203
8,0.1968,0.23525878989415105,0.15834121010584895
9,0.1968,0.23160272572898577,0.16199727427101424
10,0.18839999999999996,0.22290465752351835,0.15389534247648157
11,0.1598,0.1977449348193423,0.1218550651806577
12,0.133,0.1536769434137385,0.1123230565862615
13,0.1266,0.1580976943229251,0.09510230567707491
14,0.10529999999999999,0.12787714315211224,0.08272285684788774
15,0.11440000000000002,0.13883676587747174,0.08996323412252831
16,0.1056,0.12779868627667304,0.08340131372332697
17,0.1076,0.1309394110193206,0.08426058898067941
18,0.10070000000000001,0.12118860912456637,0.08021139087543365
19,0.09430000000000002,0.1168664885927789,0.07173351140722115
20,0.10069999999999998,0.1246507482475076,0.07674925175249236
21,0.09110000000000001,0.10966321753119754,0.07253678246880249
22,0.0864,0.10545192142019909,0.06734807857980092
23,0.08109999999999998,0.10169018341582602,0.06050981658417394
24,0.07990000000000001,0.09987509775024422,0.05992490224975581
25,0.0751,0.09422318707884497,0.05597681292115503
26,0.06030000000000002,0.07645542524038901,0.04414457475961103
27,0.05940000000000001,0.075364780550116,0.04343521944988402
28,0.057100000000000005,0.06851288221083235,0.045687117789167654
29,0.056100000000000004,0.07285895181595928,0.03934104818404073
30,0.0568,0.07201585922138888,0.041584140778611126
31,0.0546,0.07159009857521786,0.03760990142478215
32,0.05870000000000001,0.07394004202410603,0.04345995797589399
33,0.055600000000000004,0.07104022229559258,0.04015977770440743
34,0.04259999999999999,0.05033916789809379,0.03486083210190619
35,0.048299999999999996,0.05838023777783259,0.0382197622221674
36,0.038099999999999995,0.04591743016017594,0.030282569839824053
37,0.038599999999999995,0.046962732336322435,0.030237267663677556
38,0.042100000000000005,0.051331555266834084,0.03286844473316593
39,0.0444,0.05330586938128467,0.035494130618715335
40,0.03560000000000001,0.04375894561866428,0.027441054381335733
41,0.035300000000000005,0.04281789882587238,0.027782101174127632
42,0.0351,0.04327458972406342,0.02692541027593658
43,0.0327,0.04006846285224456,0.02533153714775544
44,0.04070000000000001,0.05035681472038695,0.031043185279613063
45,0.0417,0.05093350889734414,0.03246649110265586
46,0.0382,0.04711464131218764,0.029285358687812353
47,0.041100000000000005,0.05013073076692114,0.032069269233078866
48,0.041,0.05189418068754991,0.030105819312450093
49,0.0374,0.04613890572273973,0.028661094277260275
50,0.038299999999999994,0.045152679467545226,0.03144732053245476
51,0.0337,0.04293025261677407,0.02446974738322593
52,0.0332,0.04049362712416139,0.025906372875838614
53,0.0328,0.04230542617294002,0.02329457382705999
54,0.029899999999999993,0.04058085871180916,0.019219141288190827
55,0.0334,0.0431594648532454,0.0236405351467546
56,0.031999999999999994,0.041653545524656714,0.022346454475343273
57,0.026000000000000002,0.03455042668224487,0.017449573317755138
58,0.027699999999999995,0.03662896148907614,0.01877103851092385
59,0.0298,0.038534088433712865,0.021065911566287135
60,0.0319,0.04155183264687551,0.022248167353124487
61,0.0299,0.03830665219813248,0.02149334780186752
62,0.0299,0.03878982138707674,0.021010178612923258
63,0.0319,0.04071511282746929,0.023084887172530703
64,0.028700000000000003,0.03688781781875311,0.020512182181246896
65,0.0248,0.030309100220196002,0.019290899779803996
66,0.0274,0.03635971430584728,0.018440285694152722
67,0.0294,0.03774113619369449,0.021058863806305506
68,0.029200000000000004,0.036510095032062026,0.02188990496793798
69,0.029200000000000004,0.036216328543259846,0.02218367145674016
70,0.026500000000000003,0.03445012586359879,0.01854987413640122
71,0.028099999999999997,0.036535211122628516,0.019664788877371477
72,0.0258,0.033789918702907935,0.017810081297092065
73,0.029300000000000003,0.03796237522967226,0.020637624770327743
74,0.026000000000000002,0.03459601057995738,0.017403989420042627
75,0.0262,0.03396476224972919,0.018435237750270807
76,0.025500000000000002,0.03373978821941606,0.017260211780583942
77,0.028500000000000004,0.037331466778671815,0.019668533221328194
78,0.026600000000000002,0.03442799802477413,0.018772001975225876
79,0.025700000000000008,0.032819470031735576,0.018580529968264443
80,0.024200000000000006,0.030869267904750017,0.017530732095249996
81,0.026000000000000002,0.03455745539422687,0.017442544605773137
82,0.0279,0.03648008376334032,0.01931991623665968
83,0.026600000000000002,0.03324850116350536,0.01995149883649464
84,0.0247,0.03123839374266348,0.01816160625733652
85,0.0257,0.03198043130695,0.01941956869305
86,0.0262,0.03396088974325436,0.01843911025674564
87,0.0259,0.03375196300297241,0.01804803699702759
88,0.024300000000000002,0.031598777336728306,0.0170012226632717
89,0.0263,0.034238016568758356,0.018361983431241645
90,0.024100000000000003,0.03238417846215465,0.01581582153784536
91,0.026000000000000002,0.03437279147327853,0.017627208526721477
92,0.0254,0.03436306887345362,0.01643693112654638
93,0.0259,0.03316327000706067,0.01863672999293933
94,0.0274,0.037399844301956225,0.017400155698043773
95,0.0211,0.027453716589091536,0.014746283410908466
96,0.0178,0.025634140040646305,0.009965859959353694
97,0.019200000000000002,0.027099104023256507,0.011300895976743499
98,0.023,0.032301465870667075,0.013698534129332925
99,0.021,0.027299309802938685,0.014700690197061318
100,0.0199,0.025898393266540264,0.013901606733459738
101,0.019,0.023632923274689202,0.014367076725310795
102,0.019100000000000002,0.025271307264711676,0.012928692735288329
103,0.019200000000000002,0.024790351782687337,0.013609648217312666
104,0.0191,0.023748793378871064,0.014451206621128932
105,0.015900000000000004,0.021678877460347967,0.010121122539652042
106,0.0162,0.021139432116868674,0.011260567883131326
107,0.021400000000000002,0.027695490881822035,0.01510450911817797
108,0.0166,0.02137479976960752,0.01182520023039248
109,0.0182,0.023654260110911082,0.012745739889088918
110,0.0183,0.02282824615305416,0.013771753846945841
111,0.017800000000000003,0.023658183646447388,0.011941816353552619
112,0.016800000000000002,0.02060495251465822,0.012995047485341785
113,0.017599999999999998,0.022455956577456002,0.012744043422543993
114,0.016599999999999997,0.02152968483136231,0.011670315168637684
115,0.0175,0.02295122789875345,0.012048772101246552
116,0.0154,0.01954090970442221,0.01125909029557779
117,0.015400000000000002,0.020992502331635007,0.009807497668364997
118,0.0157,0.021961255836479013,0.009438744163520984
119,0.015600000000000003,0.021612159391326442,0.009587840608673563
120,0.0167,0.02295164604517122,0.010448353954828779
121,0.014700000000000001,0.02017214342995954,0.009227856570040462
122,0.016800000000000002,0.024031538481420874,0.009568461518579131
123,0.0158,0.02150742877198733,0.010092571228012675
124,0.014100000000000001,0.019910005493020678,0.008289994506979325
125,0.015500000000000003,0.02159188293649909,0.009408117063500917
126,0.0165,0.02414163897456294,0.00885836102543706
127,0.014000000000000002,0.019253241212030266,0.008746758787969738
128,0.014100000000000001,0.01975796707137251,0.008442032928627493
129,0.014600000000000002,0.020928828308477476,0.008271171691522526
130,0.014099999999999998,0.019474587017767844,0.008725412982232152
131,0.013800000000000002,0.02038763364218825,0.007212366357811752
132,0.015300000000000003,0.021301399477854883,0.009298600522145123
133,0.014300000000000002,0.019875544304151508,0.008724455695848496
134,0.0125,0.01806042708445347,0.006939572915546533
135,0.0147,0.019767110357922498,0.009632889642077501
136,0.014800000000000002,0.02136477730500788,0.008235222694992125
137,0.014100000000000001,0.01902510915063434,0.009174890849365663
138,0.0165,0.02264592489203744,0.010354075107962563
139,0.014400000000000001,0.020109535222980614,0.008690464777019388
140,0.0153,0.020455332695122327,0.01014466730487767
141,0.015700000000000002,0.021027396252716792,0.010372603747283212
142,0.0154,0.020462065059802866,0.010337934940197134
143,0.0157,0.022094276652614316,0.009305723347385681
144,0.0164,0.021218669438229348,0.011581330561770655
145,0.0159,0.021982993997518404,0.009817006002481598
146,0.0149,0.019350571226637303,0.010449428773362697
147,0.014000000000000002,0.01921302991711075,0.008786970082889253
148,0.016700000000000003,0.02194780203545236,0.011452197964547649
149,0.0161,0.02201766430056445,0.010182335699435548
150,0.0153,0.02084852037467759,0.009751479625322409
151,0.0155,0.021130270935205333,0.009869729064794667
152,0.0188,0.025011848515070816,0.012588151484929188
153,0.014500000000000002,0.02011958222896332,0.008880417771036684
154,0.013500000000000002,0.01826250696834135,0.008737493031658656
155,0.014700000000000001,0.019970665892918373,0.00942933410708163
156,0.015099999999999997,0.02031562425326371,0.009884375746736285
157,0.013300000000000001,0.017329425130706108,0.009270574869293896
158,0.014799999999999999,0.019678192058382477,0.009921807941617521
159,0.0117,0.015766556629792563,0.007633443370207437
160,0.013000000000000001,0.016718646690641773,0.00928135330935823
161,0.011300000000000001,0.014836754053662925,0.007763245946337077
162,0.0137,0.019917894817301385,0.007482105182698615
163,0.013500000000000002,0.019241301050203035,0.007758698949796969
164,0.0128,0.01589962665839487,0.00970037334160513
165,0.0147,0.019640953393235048,0.009759046606764951
166,0.012100000000000001,0.015732359230280688,0.008467640769719315
167,0.013000000000000001,0.01709565250178669,0.008904347498213313
168,0.0142,0.01912114011927596,0.009278859880724043
169,0.0137,0.018352671683254336,0.009047328316745665
170,0.0147,0.019107130113918992,0.010292869886081007
171,0.013000000000000001,0.01849380017020378,0.007506199829796225
172,0.013100000000000004,0.018298304222304267,0.007901695777695743
173,0.012600000000000004,0.01628779949236935,0.008912200507630658
174,0.013300000000000001,0.01840258233706995,0.008197417662930053
175,0.014100000000000001,0.020348760225947518,0.007851239774052485
176,0.0114,0.016231130460944217,0.006568869539055782
177,0.0128,0.01743811132029536,0.00816188867970464
178,0.013900000000000001,0.01875750399681827,0.009042496003181733
179,0.0129,0.01758101440061654,0.008218985599383461
180,0.013800000000000002,0.019352582348701724,0.00824741765129828
181,0.011800000000000001,0.015326113335000047,0.008273886664999956
182,0.013000000000000001,0.018739991894776094,0.007260008105223908
183,0.011400000000000002,0.015467665337941432,0.007332334662058572
184,0.012200000000000003,0.01701617336479679,0.007383826635203216
185,0.0119,0.016107525718039563,0.00769247428196044
186,0.0129,0.018584470715913622,0.007215529284086377
187,0.011600000000000001,0.015862537668331792,0.007337462331668211
188,0.013200000000000003,0.01765968054315494,0.008740319456845065
189,0.011200000000000002,0.01633049039068927,0.006069509609310733
190,0.010200000000000002,0.013478723225729662,0.006921276774270343
191,0.012700000000000003,0.01874631328857643,0.006653686711423575
192,0.0132,0.01836552715375378,0.008034472846246218
193,0.0139,0.019109857307389892,0.008690142692610106
194,0.0125,0.018370742495271118,0.006629257504728885
195,0.012300000000000002,0.017666750706763115,0.006933249293236889
196,0.011000000000000001,0.0161666909539609,0.0058333090460391005
197,0.014299999999999998,0.018814949262938863,0.009785050737061133
198,0.011399999999999999,0.01629295957569148,0.0065070404243085175
199,0.011400000000000002,0.01623113046094422,0.006568869539055784
200,0.012399999999999998,0.01655540365739787,0.008244596342602127
201,0.010700000000000001,0.015878604826482942,0.00552139517351706
202,0.0137,0.017337321471979975,0.010062678528020026
203,0.010400000000000001,0.015224903972390987,0.005575096027609016
204,0.0116,0.015376403072035116,0.007823596927964882
205,0.010400000000000001,0.01500820029461129,0.005791799705388714
206,0.009700000000000002,0.01418153443672681,0.005218465563273193
207,0.0105,0.014560638407075274,0.006439361592924727
208,0.011899999999999999,0.017595037637787577,0.006204962362212421
209,0.0099,0.012635384932741741,0.007164615067258261
210,0.0134,0.01712833488775667,0.00967166511224333
211,0.0103,0.01348807542401657,0.00711192457598343
212,0.0117,0.016448599963166888,0.006951400036833115
213,0.011800000000000001,0.016184905412940865,0.007415094587059139
214,0.010600000000000002,0.013891534361654974,0.00730846563834503
215,0.011500000000000002,0.016777505734740187,0.006222494265259816
216,0.0103,0.014659120728533464,0.005940879271466536
217,0.009,0.012052719135404037,0.005947280864595962
218,0.009600000000000001,0.013129521855211079,0.006070478144788923
219,0.010499999999999999,0.013584557420479561,0.007415442579520436
220,0.008600000000000002,0.011523955764874276,0.005676044235125728
221,0.009699999999999999,0.011852322379498487,0.0075476776205015104
222,0.008700000000000001,0.011642914407946443,0.005757085592053559
223,0.009300000000000001,0.012920754219052848,0.005679245780947154
224,0.0082,0.010173824352341767,0.006226175647658235
225,0.0087,0.011622413187206967,0.005777586812793032
226,0.008400000000000001,0.011444830959079166,0.005355169040920836
227,0.0091,0.012067328910549662,0.006132671089450338
228,0.008900000000000002,0.011795544603058698,0.006004455396941306
229,0.008300000000000002,0.01050748372061159,0.0060925162793884135
230,0.010100000000000001,0.014034299774651038,0.006165700225348965
231,0.007400000000000002,0.009804963757102655,0.004995036242897349
232,0.008,0.00940856849307017,0.006591431506929831
233,0.0086,0.012213690136840805,0.004986309863159194
234,0.0079,0.009806422489027071,0.005993577510972931
235,0.0109,0.014606095285961275,0.007193904714038726
236,0.007700000000000001,0.01037538137763181,0.005024618622368191
237,0.007300000000000001,0.010106981255762947,0.0044930187442370545
238,0.009800000000000001,0.012821042852804618,0.006778957147195385
239,0.008799999999999999,0.01146129884284781,0.006138701157152187
240,0.0072,0.008804142275729955,0.005595857724270044
241,0.008799999999999999,0.010906440425152458,0.006693559574847539
242,0.0081,0.010457623531963776,0.005742376468036223
243,0.008000000000000002,0.011206410005841825,0.0047935899941581785
244,0.0092,0.01269184514258436,0.00570815485741564
245,0.009400000000000002,0.011779832829683576,0.0070201671703164275
246,0.0085,0.011086253013609177,0.005913746986390824
247,0.0077,0.010763041538556766,0.0046369584614432335
248,0.007000000000000001,0.009476401656156826,0.0045235983438431755
249,0.008899999999999998,0.012015588015353705,0.005784411984646291
250,0.007700000000000001,0.00941727760276666,0.005982722397233343
251,0.008999999999999998,0.011452003015267045,0.00654799698473295
252,0.007800000000000001,0.010357616632750895,0.005242383367249108
253,0.009000000000000003,0.013254066236967274,0.0047459337630327315
254,0.0082,0.011328586739254406,0.0050714132607455956
255,0.007700000000000001,0.009615860281802785,0.005784139718197217
256,0.008700000000000001,0.011733455769138203,0.005666544230861799
257,0.009400000000000002,0.013293978425788732,0.005506021574211273
258,0.008499999999999999,0.011062900363780256,0.005937099636219741
259,0.0086,0.011254512689406821,0.00594548731059318
260,0.009000000000000001,0.011869995947388048,0.006130004052611954
261,0.007600000000000001,0.01017401928958202,0.0050259807104179825
262,0.0078,0.01001767372885796,0.00558232627114204
263,0.0098,0.01251719109933163,0.007082808900668369
264,0.009100000000000002,0.01118708527882634,0.0070129147211736645
265,0.0075,0.01082831749759905,0.00417168250240095
266,0.007300000000000001,0.009986594257354072,0.00461340574264593
267,0.008500000000000002,0.011934992812110305,0.0050650071878897
268,0.009899999999999999,0.013015588015353706,0.006784411984646292
269,0.0081,0.011972690177882668,0.00422730982211733
270,0.0081,0.011554192616598092,0.0046458073834019075
271,0.0085,0.011642488441895731,0.00535751155810427
272,0.008100000000000001,0.011205924257535409,0.004994075742464595
273,0.008499999999999999,0.011475422560524617,0.005524577439475381
274,0.0094,0.011829834778069257,0.006970165221930743
275,0.007200000000000001,0.009971956603129092,0.00442804339687091
276,0.0089,0.012686340469016521,0.005113659530983479
277,0.007999999999999998,0.01031321501817752,0.005686784981822476
278,0.008900000000000002,0.011465245195344635,0.006334754804655367
279,0.007299999999999999,0.00969054575503758,0.004909454244962418
280,0.008799999999999999,0.010422774053481527,0.007177225946518471
281,0.0062,0.008080224307545425,0.004319775692454575
282,0.0075,0.011212578728986013,0.003787421271013986
283,0.0063,0.008480077521793115,0.004119922478206885
284,0.0064,0.008171561572949322,0.004628438427050677
285,0.007200000000000001,0.010036279700037305,0.004363720299962697
286,0.0075,0.010109396678571528,0.004890603321428472
287,0.007400000000000001,0.009554416418306906,0.005245583581693096
288,0.0066,0.008564665025182695,0.004635334974817305
289,0.006500000000000001,0.008710205649784414,0.004289794350215587
290,0.005599999999999999,0.007319901405064928,0.00388009859493507
291,0.006500000000000001,0.008991529479547102,0.0040084705204529
292,0.005699999999999999,0.007893823417893152,0.0035061765821068464
293,0.0067,0.00869277107534543,0.004707228924654572
294,0.007000000000000001,0.008930709104931345,0.005069290895068658
295,0.0048000000000000004,0.005774651921624759,0.003825348078375242
296,0.0054,0.00644606023689457,0.004353939763105431
297,0.0055,0.007710205649784412,0.003289794350215587
298,0.0083,0.010600836085393023,0.005999163914606977
299,0.0053,0.007352225453065166,0.0032477745469348344
300,0.006899999999999999,0.008296781101798751,0.005503218898201247


==> gen_df_on10_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.8093,0.8500224848696181,0.768577515130382
3,0.7829,0.8334377094465174,0.7323622905534827
4,0.741,0.7878839391314643,0.6941160608685357
5,0.6567,0.6999784089106301,0.6134215910893698
6,0.6491000000000001,0.6937718679258822,0.604428132074118
7,0.6271,0.6772207949953729,0.5769792050046271
8,0.5805,0.6479431218570298,0.5130568781429702
9,0.5521,0.6238500872243332,0.48034991277566685
10,0.5499,0.6209926339169424,0.47880736608305774
11,0.5246999999999999,0.5916042176771433,0.4577957823228566
12,0.49049999999999994,0.5551879338306354,0.4258120661693645
13,0.4667,0.5421428572427236,0.39125714275727635
14,0.45549999999999996,0.5212874054020341,0.3897125945979658
15,0.43979999999999997,0.4908421989659592,0.38875780103404073
16,0.40829999999999994,0.4760117203049615,0.34058827969503835
17,0.39239999999999997,0.4493510098014702,0.33544899019852975
18,0.36350000000000005,0.4165949250266789,0.3104050749733212
19,0.34759999999999996,0.3908395975674293,0.3043604024325706
20,0.34419999999999995,0.393013831615416,0.2953861683845839
21,0.33930000000000005,0.3824671283244173,0.2961328716755828
22,0.3167,0.36610956435318454,0.2672904356468154
23,0.3017,0.3528123836798278,0.25058761632017224
24,0.286,0.32937065892585526,0.24262934107414472
25,0.28280000000000005,0.3243683580949665,0.2412316419050336
26,0.2697,0.3063744985237975,0.2330255014762025
27,0.2588,0.30354606550042995,0.21405393449957
28,0.2563000000000001,0.29688716829955364,0.2157128317004465
29,0.2358,0.27862716506699353,0.1929728349330065
30,0.23660000000000006,0.2777857684641147,0.1954142315358854
31,0.2307,0.2675021474819005,0.19389785251809946
32,0.2225,0.25679409145462684,0.18820590854537317
33,0.2206,0.2558476606139781,0.18535233938602183
34,0.20980000000000004,0.2441339965618006,0.17546600343819949
35,0.19480000000000003,0.226683394358943,0.16291660564105706
36,0.19870000000000002,0.22976703302565327,0.16763296697434676
37,0.19160000000000002,0.222579968892609,0.16062003110739104
38,0.20909999999999998,0.24143433421743637,0.17676566578256359
39,0.1954,0.22355130128317435,0.16724869871682563
40,0.1941,0.2272713960607812,0.1609286039392188
41,0.182,0.21148425297332102,0.15251574702667897
42,0.18469999999999998,0.20899593514675124,0.1604040648532487
43,0.1843,0.2107828244839706,0.1578171755160294
44,0.18720000000000003,0.21750362266908496,0.1568963773309151
45,0.1784,0.20350065557539468,0.15329934442460533
46,0.18530000000000002,0.21288263630349763,0.1577173636965024
47,0.174,0.19569156675441232,0.15230843324558765
48,0.1809,0.21021189877983865,0.15158810122016136
49,0.1736,0.20329475876179504,0.14390524123820497
50,0.1637,0.1918126717103622,0.13558732828963782
51,0.1678,0.19819277272277852,0.1374072272772215
52,0.16469999999999999,0.18990922652388348,0.1394907734761165
53,0.15289999999999998,0.1777082245729001,0.12809177542709987
54,0.15289999999999998,0.17686881548013583,0.12893118451986413
55,0.15000000000000002,0.17204894775509735,0.1279510522449027
56,0.15610000000000004,0.17708497756457076,0.13511502243542933
57,0.14490000000000003,0.16616531333876106,0.123634686661239
58,0.1453,0.16727253296153527,0.12332746703846477
59,0.14750000000000002,0.16953701475275543,0.1254629852472446
60,0.14920000000000003,0.17523145070547405,0.123168549294526
61,0.1367,0.15464164301308211,0.11875835698691786
62,0.1338,0.1532742148606493,0.1143257851393507
63,0.1457,0.16909967687982969,0.1223003231201703
64,0.13990000000000002,0.15446095518363698,0.12533904481636307
65,0.1257,0.13901112470111782,0.1123888752988822
66,0.1346,0.15331281568298552,0.11588718431701447
67,0.1257,0.1404529300901347,0.11094706990986529
68,0.1304,0.14413165473619582,0.11666834526380415
69,0.12669999999999998,0.1403676900340809,0.11303230996591908
70,0.133,0.14709848428357494,0.11890151571642507
71,0.11940000000000002,0.13651350556567635,0.10228649443432368
72,0.1156,0.1343288735022712,0.09687112649772878
73,0.12110000000000001,0.13927536380889408,0.10292463619110595
74,0.11259999999999999,0.12711287537815763,0.09808712462184235
75,0.10569999999999999,0.1224169250573637,0.08898307494263627
76,0.11369999999999998,0.132960401743209,0.09443959825679096
77,0.10779999999999998,0.12464367237021759,0.09095632762978237
78,0.1036,0.12168707521496064,0.08551292478503936
79,0.0989,0.11257736425245513,0.08522263574754488
80,0.0997,0.11386241366750974,0.08553758633249026
81,0.0981,0.11266095518363695,0.08353904481636307
82,0.09849999999999999,0.10841243258612965,0.08858756741387033
83,0.08989999999999998,0.09966023488542664,0.08013976511457332
84,0.091,0.09845344387452935,0.08354655612547064
85,0.0914,0.09962499914832573,0.08317500085167426
86,0.08719999999999999,0.09608085569335942,0.07831914430664055
87,0.08959999999999999,0.10060728159870452,0.07859271840129545
88,0.09089999999999998,0.10112943802592449,0.08067056197407547
89,0.08839999999999999,0.09815021972358191,0.07864978027641807
90,0.08,0.08971562684308097,0.07028437315691903
91,0.0807,0.09223236739464842,0.06916763260535157
92,0.0872,0.09932390901077744,0.07507609098922256
93,0.0839,0.09485321027063623,0.07294678972936378
94,0.0852,0.09459728356184244,0.07580271643815756
95,0.08879999999999999,0.0996659981748905,0.07793400182510948
96,0.08199999999999999,0.09024252402433436,0.07375747597566562
97,0.0844,0.09969743350444422,0.06910256649555578
98,0.0769,0.08659223786777781,0.06720776213222218
99,0.08019999999999998,0.09114318809109345,0.06925681190890651
100,0.0742,0.08629163215861764,0.062108367841382364
101,0.07360000000000001,0.08067350810732586,0.06652649189267416
102,0.0708,0.07594803857916405,0.06565196142083596
103,0.06989999999999999,0.07578710554066785,0.06401289445933213
104,0.07060000000000001,0.07629899518219825,0.06490100481780177
105,0.07930000000000001,0.08655332996247807,0.07204667003752195
106,0.07970000000000002,0.08583515458364778,0.07356484541635226
107,0.0736,0.08024850116350536,0.06695149883649464
108,0.0696,0.07593357647353015,0.06326642352646984
109,0.07499999999999998,0.07957415231254247,0.0704258476874575
110,0.0772,0.08638372516696435,0.06801627483303566
111,0.0723,0.07909098602963907,0.06550901397036094
112,0.0703,0.07806185805100287,0.06253814194899714
113,0.07410000000000001,0.08154718971488996,0.06665281028511007
114,0.07350000000000001,0.08256992567783594,0.06443007432216408
115,0.0739,0.08410000835526826,0.06369999164473172
116,0.0688,0.07615927765695814,0.06144072234304186
117,0.0672,0.07380130945853144,0.06059869054146855
118,0.0678,0.07835728969343729,0.05724271030656271
119,0.0625,0.07291812770607692,0.052081872293923075
120,0.0683,0.07794123719262927,0.05865876280737072
121,0.06369999999999999,0.07288781594978753,0.05451218405021245
122,0.0677,0.08042457272720921,0.054975427272790776
123,0.06810000000000001,0.07646722451675639,0.059732775483243634
124,0.0627,0.07001112304470011,0.0553888769552999
125,0.0668,0.07370838523319619,0.05989161476680382
126,0.0678,0.07566095493509149,0.05993904506490851
127,0.0651,0.07515455788396347,0.05504544211603654
128,0.06400000000000002,0.0740382499903164,0.05396175000968363
129,0.07070000000000001,0.07785737118106921,0.06354262881893082
130,0.0638,0.07576165383590994,0.05183834616409005
131,0.0661,0.07564219900588352,0.05655780099411649
132,0.06180000000000001,0.07242540927117673,0.051174590728823285
133,0.06690000000000002,0.07787514467948926,0.055924855320510766
134,0.0596,0.06776999162618465,0.05143000837381535
135,0.0593,0.06780830913598071,0.05079169086401928
136,0.057699999999999994,0.06627167088350054,0.04912832911649945
137,0.06219999999999999,0.07337424881439,0.05102575118560997
138,0.0648,0.07566323124806128,0.053936768751938716
139,0.0623,0.0720620827148422,0.052537917285157804
140,0.055499999999999994,0.06328969366256293,0.04771030633743705
141,0.059899999999999995,0.06920938070730072,0.05059061929269927
142,0.0581,0.06854176206588963,0.047658237934110365
143,0.06010000000000001,0.0699001931848813,0.05029980681511872
144,0.0601,0.06806976422637333,0.05213023577362668
145,0.0618,0.07091472550311252,0.05268527449688748
146,0.068,0.07644073323974361,0.0595592667602564
147,0.06470000000000001,0.07181524633058563,0.057584753669414394
148,0.0629,0.07188400654243156,0.05391599345756844
149,0.06520000000000001,0.07579991573028716,0.054600084269712856
150,0.06280000000000001,0.07141975844024918,0.05418024155975083
151,0.06310000000000002,0.07286947053746037,0.05333052946253967
152,0.06140000000000001,0.0712697309479544,0.05153026905204562
153,0.0615,0.06875830168634678,0.05424169831365322
154,0.06239999999999999,0.07101417659835557,0.05378582340164441
155,0.0606,0.06771165421229292,0.05348834578770709
156,0.0625,0.07099841040591594,0.05400158959408406
157,0.0596,0.0707349017967386,0.048465098203261406
158,0.05679999999999998,0.06743389353640586,0.04616610646359411
159,0.05679999999999998,0.06425263718110476,0.04934736281889521
160,0.057699999999999994,0.06501523365058244,0.05038476634941755
161,0.054000000000000006,0.06176553651928786,0.046234463480712154
162,0.06080000000000001,0.06945108919495493,0.05214891080504507
163,0.05900000000000001,0.06727891503582548,0.05072108496417454
164,0.0546,0.062300226482136595,0.04689977351786341
165,0.0568,0.06539880784998911,0.0482011921500109
166,0.06000000000000001,0.06782722993390983,0.052172770066090196
167,0.0509,0.060601538251699706,0.041198461748300295
168,0.0496,0.05895367644226904,0.04024632355773096
169,0.0489,0.05867562279131327,0.03912437720868673
170,0.05550000000000001,0.06533632248748716,0.04566367751251286
171,0.0505,0.06047892929665695,0.04052107070334306
172,0.052000000000000005,0.062086051451087663,0.041913948548912346
173,0.0463,0.05666547842026193,0.035934521579738074
174,0.0498,0.05932753845672084,0.04027246154327915
175,0.053099999999999994,0.06385099169929682,0.04234900830070316
176,0.048299999999999996,0.05955266367626166,0.03704733632373833
177,0.04479999999999999,0.05379520907115634,0.035804790928843644
178,0.047,0.057555011469480374,0.036444988530519626
179,0.0503,0.05949435741653041,0.04110564258346958
180,0.0516,0.060041445507855055,0.043158554492144945
181,0.053200000000000004,0.06453451489204651,0.0418654851079535
182,0.0509,0.0608372697414878,0.0409627302585122
183,0.0481,0.0590778833990706,0.03712211660092939
184,0.0488,0.05953798163971049,0.038062018360289517
185,0.0506,0.06181560224237094,0.03938439775762906
186,0.0485,0.060053722684298524,0.03694627731570148
187,0.045099999999999994,0.05566483280128036,0.03453516719871963
188,0.046299999999999994,0.055171542091408655,0.03742845790859133
189,0.0449,0.05480393734070105,0.03499606265929896
190,0.049499999999999995,0.06115217529067805,0.037847824709321944
191,0.0503,0.06075499697297173,0.039845003027028265
192,0.045000000000000005,0.05449340079293567,0.03550659920706434
193,0.0508,0.06157989320507357,0.04002010679492642
194,0.044500000000000005,0.054222586185100154,0.034777413814899856
195,0.043800000000000006,0.05324832838906306,0.034351671610936954
196,0.04560000000000001,0.05890016704209181,0.032299832957908205
197,0.0442,0.05455604859588551,0.033843951404114496
198,0.041100000000000005,0.05201196441593993,0.03018803558406008
199,0.0448,0.0560252473084295,0.0335747526915705
200,0.044700000000000004,0.054397199182556595,0.03500280081744341
201,0.042,0.05369273831117508,0.030307261688824923
202,0.048799999999999996,0.06164858938755983,0.035951410612440164
203,0.042300000000000004,0.05169168370223912,0.032908316297760885
204,0.0475,0.05840314510650752,0.03659685489349248
205,0.041600000000000005,0.053637811570271005,0.029562188429729006
206,0.0391,0.0503216313801417,0.027878368619858308
207,0.044800000000000006,0.05626635893522715,0.033333641064772865
208,0.04410000000000001,0.05397962495976352,0.03422037504023649
209,0.0425,0.052360741634420595,0.03263925836557941
210,0.0408,0.052134514892046506,0.0294654851079535
211,0.0396,0.05082899593010969,0.028371004069890314
212,0.041,0.053586683440615075,0.028413316559384928
213,0.04530000000000001,0.056972281262463856,0.03362771873753616
214,0.041600000000000005,0.05289838716290996,0.03030161283709005
215,0.04290000000000001,0.05259533898703161,0.03320466101296841
216,0.044899999999999995,0.056289151490234654,0.03351084850976534
217,0.042600000000000006,0.0536780617022008,0.031521938297799215
218,0.0393,0.048739574703392935,0.02986042529660707
219,0.0432,0.051707425789064856,0.03469257421093515
220,0.04540000000000001,0.05953085742443874,0.03126914257556128
221,0.0364,0.047793769667949446,0.025006230332050558
222,0.04120000000000001,0.05257951325988038,0.029820486740119632
223,0.039400000000000004,0.05044272836012341,0.028357271639876603
224,0.034699999999999995,0.04342806308347656,0.025971936916523428
225,0.04070000000000001,0.05088408097145005,0.030515919028549963
226,0.036800000000000006,0.04568762309180652,0.027912376908193495
227,0.038700000000000005,0.048078871467902136,0.029321128532097875
228,0.037200000000000004,0.04775444183665288,0.02664555816334713
229,0.038900000000000004,0.04922887170574643,0.02857112829425358
230,0.0383,0.046600854140208904,0.029999145859791097
231,0.03830000000000001,0.04621146286920445,0.030388537130795562
232,0.0405,0.04951340432953601,0.031486595670463996
233,0.036300000000000006,0.045418847239751634,0.02718115276024838
234,0.0324,0.039422324308231504,0.025377675691768495
235,0.030300000000000004,0.036916093025938373,0.023683906974061635
236,0.03169999999999999,0.03791305824623869,0.025486941753761296
237,0.0365,0.04499133281950735,0.028008667180492643
238,0.036199999999999996,0.04432793693566966,0.028072063064330334
239,0.0351,0.04380530138187142,0.026394698618128577
240,0.0349,0.044467368884433936,0.025332631115566065
241,0.033499999999999995,0.04021620590054811,0.026783794099451873
242,0.030399999999999993,0.03732316440430219,0.023476835595697798
243,0.031299999999999994,0.038252844684436585,0.024347155315563404
244,0.0338,0.041614930213195366,0.025985069786804628
245,0.03429999999999999,0.04212742196369195,0.02647257803630803
246,0.0356,0.043773670311420446,0.02742632968857955
247,0.033699999999999994,0.04171339945361878,0.025686600546381208
248,0.0369,0.045920738806827836,0.027879261193172168
249,0.031900000000000005,0.03903802462586138,0.024761975374138625
250,0.0322,0.03966070019025848,0.024739299809741516
251,0.0337,0.0419499972622335,0.0254500027377665
252,0.0367,0.04506219311250301,0.028337806887497
253,0.0341,0.04147009457741592,0.026729905422584077
254,0.0319,0.04148306648783043,0.022316933512169568
255,0.0341,0.041359129975940524,0.026840870024059472
256,0.033499999999999995,0.04150664405759954,0.02549335594240045
257,0.035699999999999996,0.043205893230818485,0.028194106769181507
258,0.0344,0.040804376532035454,0.027995623467964546
259,0.0328,0.039050443782415595,0.02654955621758441
260,0.0317,0.03838839726195827,0.025011602738041726
261,0.0345,0.04145370935857057,0.027546290641429435
262,0.0348,0.04146926790475001,0.028130732095249987
263,0.0313,0.03793424296203761,0.024665757037962397
264,0.033699999999999994,0.03946116358585345,0.027938836414146538
265,0.032600000000000004,0.039448949640289936,0.025751050359710072
266,0.03319999999999999,0.03841187646429939,0.0279881235357006
267,0.0321,0.03872698895266586,0.025473011047334133
268,0.033999999999999996,0.040656634995198095,0.027343365004801896
269,0.0328,0.04062261980495355,0.024977380195046462
270,0.034300000000000004,0.04220005539013458,0.02639994460986543
271,0.029600000000000005,0.03602780325643454,0.023172196743565472
272,0.0308,0.037178979036616676,0.024421020963383326
273,0.032400000000000005,0.03997029871778702,0.02482970128221299
274,0.0312,0.03846471846056137,0.02393528153943863
275,0.027000000000000003,0.03262893595689725,0.021371064043102756
276,0.027200000000000002,0.03326988381486768,0.02113011618513232
277,0.027800000000000002,0.033465135275027286,0.022134864724972718
278,0.033999999999999996,0.042347620902983316,0.025652379097016675
279,0.0295,0.03579095290195603,0.02320904709804397
280,0.0301,0.037909735458611316,0.02229026454138868
281,0.028000000000000004,0.034987133070827764,0.02101286692917224
282,0.0263,0.03342790992567375,0.01917209007432625
283,0.0294,0.037755539824166684,0.021044460175833314
284,0.028800000000000003,0.03628885235827256,0.021311147641727445
285,0.028000000000000004,0.034125101568963825,0.021874898431036183
286,0.0267,0.03349098602963907,0.01990901397036093
287,0.028700000000000003,0.03493238201032557,0.022467617989674435
288,0.0304,0.036161946228588406,0.024638053771411594
289,0.028900000000000002,0.03475125194568485,0.023048748054315154
290,0.028199999999999996,0.03493207687236945,0.02146792312763055
291,0.029400000000000003,0.035752533643951034,0.02304746635604897
292,0.027200000000000002,0.032423399530464386,0.02197660046953562
293,0.030700000000000005,0.03828953359157804,0.023110466408421973
294,0.032,0.038524355677850584,0.025475644322149417
295,0.028000000000000004,0.035417055810760774,0.020582944189239238
296,0.028300000000000002,0.03632839109378293,0.020271608906217074
297,0.0262,0.03374484156720123,0.018655158432798774
298,0.029500000000000005,0.036251918779244,0.02274808122075601
299,0.0264,0.03332750521882631,0.01947249478117369
300,0.029699999999999997,0.03736442174643321,0.02203557825356679


==> gen_df_on20_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.85,0.8548298858053881,0.8451701141946119
3,0.8433999999999999,0.854412742372766,0.8323872576272339
4,0.8181,0.8287639581626345,0.8074360418373656
5,0.8061999999999999,0.8255503278889332,0.7868496721110666
6,0.768,0.7900721134307701,0.7459278865692299
7,0.7443000000000002,0.7716099094043116,0.7169900905956887
8,0.7312,0.756535017841904,0.7058649821580959
9,0.706,0.7288878425348642,0.6831121574651358
10,0.6958,0.7206038012575436,0.6709961987424563
11,0.677,0.7009895634449657,0.6530104365550344
12,0.6593,0.6768229029160493,0.6417770970839507
13,0.6332,0.6550597134597768,0.6113402865402232
14,0.5836,0.6186980914136531,0.548501908586347
15,0.5644,0.6053397866733053,0.5234602133266947
16,0.5556,0.5916454451280888,0.5195545548719112
17,0.5533,0.5977604675741199,0.5088395324258801
18,0.5283,0.5607360705184105,0.4958639294815895
19,0.5174,0.554919812704721,0.47988018729527887
20,0.5069999999999999,0.5428495922415191,0.47115040775848077
21,0.4999999999999999,0.5303018369926991,0.46969816300730066
22,0.48130000000000006,0.5161952422267841,0.446404757773216
23,0.48199999999999993,0.5131211251946051,0.45087887480539474
24,0.4642000000000001,0.49229314974359406,0.43610685025640616
25,0.4468000000000001,0.4728660722293865,0.4207339277706137
26,0.46340000000000015,0.48313093170856297,0.4436690682914373
27,0.449,0.47229919018479566,0.42570080981520436
28,0.43570000000000003,0.4601341208496735,0.4112658791503266
29,0.43199999999999994,0.45459304904181813,0.40940695095818175
30,0.42280000000000006,0.44513450391456577,0.40046549608543436
31,0.4099000000000001,0.4314126760878464,0.3883873239121538
32,0.4069999999999999,0.43208843665512714,0.3819115633448727
33,0.39720000000000005,0.42554774249242144,0.36885225750757866
34,0.3941,0.4156182649210402,0.3725817350789598
35,0.373,0.39840043166995304,0.34759956833004696
36,0.3614,0.38531073855157694,0.33748926144842306
37,0.36510000000000004,0.38640062513384077,0.3437993748661593
38,0.34720000000000006,0.3716817490230246,0.32271825097697554
39,0.34930000000000005,0.3750180519461316,0.32358194805386853
40,0.3401,0.3648997408080077,0.31530025919199234
41,0.3367,0.3633694641612302,0.31003053583876977
42,0.3312,0.35427724362882496,0.30812275637117503
43,0.3359,0.3599864213859275,0.31181357861407244
44,0.3226,0.3508908448362163,0.2943091551637837
45,0.304,0.32836999896938607,0.2796300010306139
46,0.2953,0.3217714706952618,0.2688285293047382
47,0.2843,0.30801233980669745,0.26058766019330254
48,0.2913,0.31784291848320073,0.2647570815167993
49,0.28500000000000003,0.31253458550669333,0.25746541449330673
50,0.27680000000000005,0.3034579079443885,0.2501420920556116
51,0.2793,0.30352406488925326,0.2550759351107467
52,0.26839999999999997,0.29558540509024467,0.24121459490975528
53,0.27190000000000003,0.2995527351043215,0.24424726489567855
54,0.258,0.2823847970674825,0.2336152029325175
55,0.2664,0.2920092904608914,0.24079070953910867
56,0.271,0.29312924230947074,0.24887075769052927
57,0.2788,0.30256267989571195,0.25503732010428803
58,0.26280000000000003,0.28434109420001047,0.2412589057999896
59,0.2676,0.2916536371781673,0.24354636282183273
60,0.2503,0.2700809178960295,0.23051908210397054
61,0.24570000000000003,0.26730832439474184,0.22409167560525825
62,0.2305,0.26083579641803756,0.20016420358196246
63,0.2287,0.25466004273842063,0.20273995726157934
64,0.242,0.2716651833103292,0.2123348166896708
65,0.2279,0.25538590386008525,0.20041409613991473
66,0.2222,0.2490119550333338,0.19538804496666623
67,0.21739999999999998,0.24303744750202624,0.19176255249797372
68,0.2259,0.25497092334478233,0.19682907665521765
69,0.2085,0.2410463570107202,0.1759536429892798
70,0.2117,0.2340590543916409,0.1893409456083591
71,0.2109,0.23637777446453997,0.18542222553546003
72,0.2071,0.22773830705985904,0.18646169294014098
73,0.19749999999999998,0.21991035517489502,0.17508964482510495
74,0.20790000000000003,0.22738756295727613,0.18841243704272392
75,0.2048,0.2257869113899392,0.18381308861006082
76,0.20180000000000003,0.22715992342249564,0.17644007657750443
77,0.2092,0.23239548196524917,0.18600451803475082
78,0.2064,0.2312768968597572,0.1815231031402428
79,0.20010000000000003,0.2271915265304269,0.17300847346957315
80,0.20659999999999998,0.22676942026330418,0.18643057973669577
81,0.1952,0.2174738528695791,0.17292614713042093
82,0.1971,0.21560320207854342,0.17859679792145658
83,0.195,0.2165511397908876,0.1734488602091124
84,0.19729999999999998,0.21540343898910233,0.17919656101089762
85,0.2016,0.22408394512176044,0.17911605487823956
86,0.19649999999999995,0.2180500935936593,0.17494990640634062
87,0.1932,0.21559364832661213,0.1708063516733879
88,0.1915,0.21199330373708555,0.17100669626291445
89,0.1877,0.2108088113240374,0.16459118867596262
90,0.19590000000000002,0.21719497918150973,0.1746050208184903
91,0.19369999999999998,0.21440026487995353,0.17299973512004643
92,0.1856,0.20693270807038858,0.1642672919296114
93,0.18170000000000003,0.20444958037709515,0.1589504196229049
94,0.1748,0.1952338815478399,0.1543661184521601
95,0.18209999999999998,0.20705080244457,0.15714919755542997
96,0.17739999999999997,0.19828697861859132,0.15651302138140863
97,0.1734,0.1924818775378878,0.15431812246211218
98,0.1687,0.18705574435908484,0.15034425564091514
99,0.1688,0.18892854039442952,0.1486714596055705
100,0.16770000000000002,0.18718077431693045,0.14821922568306958
101,0.1583,0.17859845345399966,0.13800154654600033
102,0.15889999999999999,0.17613472087114695,0.14166527912885302
103,0.1598,0.17618958140893679,0.1434104185910632
104,0.15929999999999997,0.17761967905949666,0.14098032094050328
105,0.15839999999999999,0.17597797164337425,0.14082202835662572
106,0.1598,0.1780962806443231,0.1415037193556769
107,0.15589999999999998,0.17422525742470527,0.1375747425752947
108,0.1573,0.17888605364911547,0.13571394635088452
109,0.1584,0.1763971008133735,0.14040289918662652
110,0.14909999999999998,0.17159630920231406,0.1266036907976859
111,0.1512,0.17523438296286659,0.12716561703713342
112,0.14839999999999998,0.1672664065688406,0.12953359343115936
113,0.1459,0.16253652876036848,0.12926347123963153
114,0.14480000000000004,0.16133566550791562,0.12826433449208446
115,0.15159999999999998,0.16963714484599984,0.13356285515400013
116,0.131,0.14418621474557927,0.11781378525442074
117,0.1368,0.1510634092386919,0.12253659076130811
118,0.1324,0.14636824145237284,0.11843175854762714
119,0.1289,0.14469297434666026,0.11310702565333972
120,0.14040000000000002,0.15779920330236177,0.12300079669763828
121,0.13849999999999998,0.15600951643364006,0.12099048356635991
122,0.14010000000000003,0.155860581985463,0.12433941801453706
123,0.13199999999999998,0.1502043679245601,0.11379563207543986
124,0.1289,0.14642015780478868,0.11137984219521128
125,0.1374,0.1532267250339083,0.12157327496609169
126,0.1302,0.148294719022296,0.11210528097770403
127,0.1335,0.15235851762575314,0.11464148237424686
128,0.1256,0.14258301966212558,0.1086169803378744
129,0.11819999999999997,0.1365929647827665,0.09980703521723343
130,0.1234,0.13909703311214774,0.10770296688785225
131,0.12090000000000001,0.136069657062979,0.10573034293702101
132,0.11739999999999999,0.13234957905580805,0.10245042094419193
133,0.11860000000000001,0.13202390474788644,0.10517609525211356
134,0.11920000000000001,0.13209995966595356,0.10630004033404646
135,0.1233,0.13479058426361556,0.11180941573638445
136,0.12210000000000001,0.13637320622474122,0.1078267937752588
137,0.1093,0.12478658782843995,0.09381341217156004
138,0.11139999999999999,0.12377520844832013,0.09902479155167984
139,0.10479999999999998,0.11464716595751179,0.09495283404248817
140,0.1095,0.12382954002642355,0.09517045997357645
141,0.10729999999999999,0.11825485687471507,0.09634514312528492
142,0.1095,0.1178304975600229,0.1011695024399771
143,0.1055,0.1170407058677678,0.0939592941322322
144,0.10979999999999998,0.11877513493528652,0.10082486506471344
145,0.1059,0.11603792796888485,0.09576207203111514
146,0.10419999999999999,0.1127602652630907,0.09563973473690927
147,0.10779999999999998,0.11970623586012916,0.0958937641398708
148,0.10229999999999999,0.10998400785049976,0.09461599214950021
149,0.10619999999999999,0.11675728969343728,0.0956427103065627
150,0.10559999999999999,0.11801401446532403,0.09318598553467594
151,0.09899999999999998,0.10950934327705406,0.0884906567229459
152,0.0984,0.10771503004462323,0.08908496995537678
153,0.1041,0.11440847847156346,0.09379152152843653
154,0.10559999999999999,0.12051333955102667,0.0906866604489733
155,0.0978,0.10660265667428263,0.08899734332571736
156,0.09349999999999999,0.10276341297177913,0.08423658702822084
157,0.09449999999999999,0.10575052626594701,0.08324947373405296
158,0.09319999999999998,0.1035094990913449,0.08289050090865506
159,0.10159999999999998,0.11330866742966114,0.08989133257033882
160,0.10089999999999999,0.11434236716431467,0.0874576328356853
161,0.09369999999999998,0.10695454492285526,0.08044545507714469
162,0.09819999999999998,0.11213937296130444,0.08426062703869552
163,0.09899999999999999,0.11568263278516358,0.0823173672148364
164,0.09209999999999999,0.10843381890460244,0.07576618109539754
165,0.0927,0.1075098749321096,0.0778901250678904
166,0.09409999999999999,0.11055301331731726,0.07764698668268272
167,0.0939,0.11181716371153633,0.07598283628846367
168,0.08989999999999998,0.10547253582783993,0.07432746417216003
169,0.09109999999999997,0.10449307749724206,0.07770692250275789
170,0.089,0.10622521210703843,0.07177478789296156
171,0.089,0.1013528397873113,0.07664716021268869
172,0.0868,0.10237900140537638,0.07122099859462362
173,0.09029999999999996,0.10274267716054382,0.07785732283945611
174,0.0846,0.10207161839805932,0.06712838160194066
175,0.08270000000000002,0.09873776804490153,0.06666223195509852
176,0.0934,0.10501587096240017,0.08178412903759982
177,0.08410000000000002,0.101594401438365,0.06660559856163505
178,0.08769999999999999,0.09944161300429041,0.07595838699570956
179,0.0839,0.09711911643723725,0.07068088356276275
180,0.0828,0.0959011326505693,0.06969886734943069
181,0.08459999999999998,0.09542553083196566,0.0737744691680343
182,0.08209999999999999,0.09249848773729237,0.07170151226270761
183,0.07949999999999999,0.0904828113733121,0.06851718862668787
184,0.08369999999999998,0.0946630861854269,0.07273691381457306
185,0.0804,0.09264823980701706,0.06815176019298294
186,0.0811,0.09399681329164712,0.06820318670835289
187,0.08549999999999999,0.10058181191052945,0.07041818808947053
188,0.07449999999999998,0.08619338103418289,0.06280661896581707
189,0.08080000000000001,0.09384825058798424,0.06775174941201578
190,0.07920000000000002,0.09084327119011411,0.06755672880988593
191,0.08,0.09806678684602341,0.061933213153976596
192,0.0765,0.08871395349178257,0.06428604650821743
193,0.07680000000000001,0.0896813032679259,0.06391869673207412
194,0.0707,0.08221410593185892,0.05918589406814108
195,0.07800000000000001,0.09012936274974584,0.06587063725025419
196,0.07909999999999999,0.09148310076273093,0.06671689923726905
197,0.07770000000000002,0.091163818833592,0.06423618116640804
198,0.0783,0.09240924807326552,0.06419075192673447
199,0.07590000000000001,0.08879215058490508,0.06300784941509494
200,0.07650000000000001,0.09072425948777073,0.0622757405122293
201,0.0779,0.09303195806361098,0.06276804193638902
202,0.07339999999999999,0.08614852938369381,0.06065147061630617
203,0.0771,0.08837241550872252,0.06582758449127749
204,0.07809999999999999,0.08812461482368693,0.06807538517631305
205,0.07419999999999999,0.08484519537139124,0.06355480462860874
206,0.0719,0.08496586337729073,0.058834136622709275
207,0.07500000000000001,0.09044177979015403,0.059558220209846
208,0.07370000000000002,0.08724839838220003,0.060151601617800005
209,0.0809,0.0957066268408486,0.0660933731591514
210,0.07880000000000001,0.09478660836427288,0.06281339163572713
211,0.08199999999999999,0.10080224307545424,0.06319775692454574
212,0.0828,0.09907731133511215,0.06652268866488785
213,0.0782,0.09248236506329469,0.06391763493670533
214,0.07910000000000002,0.09272009875183543,0.06547990124816461
215,0.07430000000000002,0.08844754744026631,0.06015245255973373
216,0.0772,0.0908252845658812,0.06357471543411881
217,0.0733,0.08312653783774658,0.06347346216225343
218,0.0739,0.08467891712543692,0.06312108287456307
219,0.07260000000000001,0.08539560335444488,0.05980439664555515
220,0.07180000000000002,0.08574584124812672,0.057854158751873316
221,0.08019999999999998,0.09532669257937863,0.06507330742062133
222,0.07510000000000001,0.09021008933700676,0.059989910662993265
223,0.0772,0.09230083530632446,0.06209916469367555
224,0.0754,0.0884882766961792,0.06231172330382079
225,0.0739,0.0880632626949024,0.059736737305097584
226,0.0739,0.08796742573148046,0.059832574268519526
227,0.0773,0.09168983200664607,0.06291016799335392
228,0.0632,0.07568789512664403,0.05071210487335598
229,0.07010000000000001,0.08213344056463405,0.058066559435365976
230,0.0736,0.08544903659844087,0.061750963401559125
231,0.07110000000000001,0.0832848761291437,0.05891512387085631
232,0.07899999999999999,0.09031912158024573,0.06768087841975425
233,0.07659999999999999,0.09071595796376333,0.06248404203623664
234,0.0781,0.09040517137175044,0.06579482862824956
235,0.0733,0.08584373902837622,0.06075626097162378
236,0.07589999999999998,0.08862787977445782,0.06317212022554214
237,0.0732,0.08355024135682858,0.06284975864317142
238,0.0766,0.08933673370639274,0.06386326629360727
239,0.07379999999999998,0.08633594784814594,0.061264052151854015
240,0.0766,0.08954044446115146,0.06365955553884854
241,0.0767,0.08760810684544862,0.06579189315455139
242,0.0763,0.09151042514456732,0.06108957485543269
243,0.0777,0.09059821177498366,0.06480178822501635
244,0.0739,0.08659713834337322,0.061202861656626764
245,0.07119999999999999,0.08439715312551543,0.058002846874484544
246,0.07249999999999998,0.08598657384586787,0.0590134261541321
247,0.0767,0.08975343328705271,0.0636465667129473
248,0.0753,0.09016862360653881,0.060431376393461196
249,0.0748,0.08826326062983329,0.06133673937016672
250,0.071,0.0832452942204242,0.058754705779575776
251,0.07719999999999999,0.09243560316245511,0.061964396837544865
252,0.075,0.08606394190606811,0.06393605809393188
253,0.07100000000000001,0.08264378755577903,0.05935621244422098
254,0.0694,0.07876973206265808,0.06003026793734193
255,0.0672,0.07769732245507932,0.056702677544920664
256,0.0694,0.08126171506362108,0.05753828493637893
257,0.0661,0.07689006705950026,0.055309932940499754
258,0.0662,0.07648906746014233,0.05591093253985765
259,0.0668,0.0750454412157279,0.058554558784272105
260,0.0642,0.07258642386055623,0.05581357613944375
261,0.065,0.07349398760550922,0.056506012394490775
262,0.06239999999999999,0.07064689942446079,0.054153100575539195
263,0.0677,0.07788998290522553,0.05751001709477447
264,0.0671,0.07712161559706893,0.05707838440293109
265,0.06810000000000001,0.07644563999862182,0.059754360001378196
266,0.06539999999999999,0.07568146822739344,0.055118531772606526
267,0.06889999999999999,0.07893061058655061,0.058869389413449366
268,0.07050000000000001,0.08323449129251285,0.05776550870748716
269,0.06260000000000002,0.0722635053369779,0.05293649466302214
270,0.06600000000000002,0.07892370751369322,0.05307629248630681
271,0.060399999999999995,0.07164237366118756,0.04915762633881243
272,0.0646,0.07380791613409698,0.05539208386590303
273,0.06639999999999999,0.0768352823568865,0.055964717643113476
274,0.0643,0.07512233690696193,0.05347766309303806
275,0.0632,0.07557909452423578,0.05082090547576423
276,0.0588,0.06692423754221614,0.05067576245778385
277,0.06609999999999999,0.07646083711773935,0.055739162882260634
278,0.0661,0.0752923954652847,0.056907604534715314
279,0.056299999999999996,0.06445470734865892,0.04814529265134107
280,0.06459999999999999,0.07535588388265324,0.05384411611734675
281,0.06239999999999999,0.07227886423373733,0.05252113576626265
282,0.06060000000000001,0.0703440514306108,0.05085594856938921
283,0.0618,0.06966859954930207,0.05393140045069793
284,0.055400000000000005,0.06275682633473716,0.04804317366526286
285,0.0593,0.06707346833578964,0.05152653166421035
286,0.0593,0.06884723829012739,0.04975276170987261
287,0.05949999999999998,0.06916677116440964,0.049833228835590326
288,0.05369999999999999,0.06333187858317013,0.04406812141682985
289,0.056499999999999995,0.06390995960320767,0.049090040396792316
290,0.055200000000000006,0.06309529740936708,0.047304702590632935
291,0.053500000000000006,0.06017129596254503,0.04682870403745498
292,0.05799999999999998,0.0653437387969822,0.05065626120301776
293,0.05489999999999999,0.060797309388416015,0.049002690611583966
294,0.0601,0.06868358669635281,0.05151641330364719
295,0.0536,0.06061804214165961,0.04658195785834039
296,0.05960000000000001,0.06719804481374053,0.05200195518625949
297,0.05789999999999999,0.06701027193301423,0.048789728066985755
298,0.05589999999999999,0.06196815016378455,0.049831849836215435
299,0.056999999999999995,0.06648706552309902,0.04751293447690098
300,0.054700000000000006,0.06403066890385663,0.045369331096143384


==> gen_df_on5_1000.csv <==
T,avg_gen_prob,ci90_upper,ci90_lower
1,0.0,0.0,0.0
2,0.7039,0.7830375948572278,0.6247624051427721
3,0.6369,0.7337058274348941,0.540094172565106
4,0.5745999999999999,0.6614241768702109,0.4877758231297889
5,0.5007,0.5773709035661789,0.42402909643382114
6,0.4596,0.5290805244034179,0.3901194755965821
7,0.3902,0.444088756458214,0.336311243541786
8,0.3299,0.40511314912971474,0.2546868508702853
9,0.2867,0.35778696748723315,0.2156130325127669
10,0.25660000000000005,0.3116474403875824,0.20155255961241766
11,0.2725,0.32138856837896623,0.2236114316210338
12,0.2592,0.30930840794855397,0.209091592051446
13,0.2242,0.2782436149682849,0.17015638503171512
14,0.2271,0.2809595453353235,0.17324045466467644
15,0.1994,0.24608294351599408,0.1527170564840059
16,0.17140000000000002,0.20869721467291757,0.13410278532708247
17,0.15389999999999998,0.18763928528220897,0.120160714717791
18,0.14070000000000002,0.17143334162726268,0.10996665837273735
19,0.1362,0.16662144319763056,0.10577855680236942
20,0.129,0.15341313501669307,0.10458686498330694
21,0.1331,0.15949686874699182,0.10670313125300819
22,0.1268,0.15137000009672194,0.10222999990327807
23,0.1132,0.13476480543681052,0.09163519456318946
24,0.10769999999999999,0.12447257887736549,0.0909274211226345
25,0.11710000000000001,0.13570042683466005,0.09849957316533997
26,0.11099999999999999,0.12885926962795272,0.09314073037204726
27,0.11480000000000001,0.13681592868721615,0.09278407131278388
28,0.11259999999999999,0.132023826309824,0.09317617369017597
29,0.1071,0.12254265581181391,0.0916573441881861
30,0.09929999999999999,0.11362492395636231,0.08497507604363766
31,0.1051,0.11848858762048464,0.09171141237951536
32,0.10569999999999999,0.12007101793502034,0.09132898206497964
33,0.1018,0.11734036103285067,0.08625963896714933
34,0.09829999999999998,0.11435088365720544,0.08224911634279453
35,0.10610000000000001,0.12525460121771997,0.08694539878228005
36,0.09769999999999998,0.11635787404608759,0.07904212595391237
37,0.0862,0.10079879023608723,0.07160120976391277
38,0.0851,0.09889336151383638,0.07130663848616361
39,0.0873,0.10217266668518665,0.07242733331481335
40,0.08499999999999999,0.09806942908987319,0.07193057091012679
41,0.0837,0.09700660717211457,0.07039339282788543
42,0.0764,0.08862613060945196,0.06417386939054803
43,0.0903,0.1068796930338136,0.07372030696618641
44,0.08199999999999999,0.09919551796075635,0.06480448203924363
45,0.0802,0.09868426498459547,0.06171573501540452
46,0.07649999999999998,0.09461539097521238,0.0583846090247876
47,0.0821,0.10500550136490307,0.059194498635096945
48,0.0659,0.084198991466084,0.047601008533915995
49,0.0668,0.08216723323539477,0.05143276676460523
50,0.06170000000000001,0.07619598384935648,0.047204016150643534
51,0.06110000000000001,0.0780568906295665,0.04414310937043352
52,0.063,0.08086768388972837,0.04513231611027163
53,0.06180000000000001,0.08007326355049008,0.04352673644950994
54,0.05890000000000001,0.07477461293363172,0.0430253870663683
55,0.06010000000000001,0.07566481221723807,0.044535187782761936
56,0.057800000000000004,0.07128557075786957,0.044314429242130436
57,0.0529,0.06804982717821233,0.03775017282178768
58,0.055099999999999996,0.06894339752995503,0.041256602470044965
59,0.05870000000000001,0.0739044948457645,0.04349550515423551
60,0.057800000000000004,0.07356506371734639,0.04203493628265362
61,0.056200000000000014,0.06984071998892735,0.042559280011072675
62,0.05840000000000001,0.07267689152136282,0.044123108478637194
63,0.05850000000000001,0.07280854589013808,0.04419145410986195
64,0.0507,0.06347173499754095,0.03792826500245905
65,0.0506,0.0604819067864701,0.0407180932135299
66,0.052500000000000005,0.06571183731280611,0.0392881626871939
67,0.054200000000000005,0.06586648501894894,0.042533514981051075
68,0.0509,0.06191342477914496,0.03988657522085504
69,0.0491,0.06072686465748931,0.037473135342510684
70,0.053000000000000005,0.06300525400984555,0.042994745990154466
71,0.04910000000000001,0.06520398598833901,0.032996014011661
72,0.047099999999999996,0.060112837986889905,0.03408716201311009
73,0.0462,0.05662836622952329,0.03577163377047671
74,0.0454,0.05712149772502439,0.03367850227497562
75,0.04290000000000001,0.055062651749999136,0.030737348250000882
76,0.03910000000000001,0.04918441203643821,0.02901558796356181
77,0.0423,0.0537722562909032,0.030827743709096793
78,0.0386,0.048605854907957845,0.02859414509204216
79,0.0408,0.051671529915907025,0.02992847008409298
80,0.0359,0.045858423179910096,0.025941576820089907
81,0.04309999999999999,0.05287869746673411,0.03332130253326587
82,0.04240000000000001,0.051309244222961486,0.03349075577703853
83,0.044399999999999995,0.056216008923020366,0.032583991076979624
84,0.0414,0.05162576394903551,0.03117423605096449
85,0.0444,0.054257540070095256,0.03454245992990475
86,0.0368,0.04640609539516521,0.02719390460483479
87,0.0344,0.042930010665808455,0.025869989334191545
88,0.0325,0.04142289927855521,0.02357710072144479
89,0.0336,0.04255971430584728,0.02464028569415272
90,0.0339,0.04480369652233282,0.022996303477667183
91,0.0349,0.04332094376728884,0.026479056232711164
92,0.03299999999999999,0.040380488344894314,0.025619511655105662
93,0.0364,0.04411582663281601,0.028684173367183992
94,0.0336,0.042898879975184614,0.024301120024815385
95,0.032100000000000004,0.04026354993817989,0.023936450061820113
96,0.027999999999999997,0.036658730580886395,0.0193412694191136
97,0.029200000000000004,0.03897977337476009,0.019420226625239918
98,0.0336,0.04506216341407124,0.022137836585928758
99,0.0301,0.03867657939962473,0.021523420600375265
100,0.0327,0.0416188555156925,0.023781144484307497
101,0.0288,0.03583771853417758,0.021762281465822417
102,0.0308,0.0396842400369499,0.021915759963050105
103,0.024800000000000003,0.031178979036616677,0.018421020963383328
104,0.028900000000000002,0.03770146132239065,0.020098538677609353
105,0.0249,0.03092339918313733,0.018876600816862668
106,0.030199999999999998,0.03770489189765446,0.022695108102345533
107,0.032100000000000004,0.039325924335657556,0.02487407566434245
108,0.033299999999999996,0.04198317244714466,0.024616827552855332
109,0.030199999999999998,0.03666324925492071,0.023736750745079284
110,0.028999999999999998,0.0371692556903523,0.02083074430964769
111,0.029599999999999998,0.035985573272041535,0.023214426727958457
112,0.0318,0.037835116172113936,0.025764883827886068
113,0.0303,0.036870498843252504,0.023729501156747497
114,0.030499999999999992,0.03610351094087215,0.024896489059127835
115,0.0311,0.03946722451675637,0.022732775483243626
116,0.028000000000000004,0.03339440663358751,0.022605593366412498
117,0.029100000000000004,0.036571370274372385,0.021628629725627624
118,0.0273,0.03496049851637147,0.01963950148362853
119,0.0246,0.03174118253164734,0.017458817468352664
120,0.027399999999999997,0.03307785640318981,0.021722143596810184
121,0.022300000000000004,0.028215631961086448,0.01638436803891356
122,0.0251,0.03235498758232773,0.017845012417672272
123,0.0262,0.03457566329345328,0.01782433670654672
124,0.0225,0.028055018107410172,0.016944981892589826
125,0.0248,0.030575495184796103,0.019024504815203895
126,0.023,0.029134909584163454,0.016865090415836545
127,0.0216,0.025637995610450194,0.017562004389549808
128,0.0224,0.028198352063838972,0.016601647936161028
129,0.020200000000000003,0.025790351782687335,0.014609648217312669
130,0.0221,0.02623546137562382,0.017964538624376185
131,0.0228,0.028204428246045708,0.017395571753954293
132,0.022600000000000002,0.02741866943822935,0.017781330561770656
133,0.018300000000000004,0.022351744864570363,0.014248255135429645
134,0.019100000000000002,0.024269308546438526,0.013930691453561479
135,0.020900000000000002,0.024710084475562007,0.017089915524437997
136,0.017900000000000003,0.022128905559547375,0.013671094440452631
137,0.020399999999999998,0.02460573915869697,0.016194260841303026
138,0.019999999999999997,0.02482365771020504,0.015176342289794954
139,0.0196,0.02532530890223948,0.01387469109776052
140,0.0214,0.025192290407947925,0.017607709592052073
141,0.019899999999999998,0.0236783926423075,0.016121607357692497
142,0.020499999999999997,0.024500974727496353,0.01649902527250364
143,0.017900000000000003,0.022020897282575592,0.013779102717424413
144,0.0194,0.025167161132568863,0.013632838867431139
145,0.0182,0.021595825000384053,0.01480417499961595
146,0.017499999999999998,0.020424469776615058,0.014575530223384937
147,0.0189,0.022053946961014214,0.015746053038985786
148,0.020300000000000006,0.024589603903304162,0.01601039609669585
149,0.019900000000000004,0.025330231808150236,0.014469768191849771
150,0.019500000000000003,0.025452107899868983,0.013547892100131024
151,0.019300000000000005,0.025154333714830585,0.013445666285169425
152,0.0191,0.025731523638397452,0.012468476361602546
153,0.0181,0.02244807272539686,0.013751927274603145
154,0.0199,0.027016936111843325,0.012783063888156677
155,0.016800000000000002,0.02184779229156588,0.011752207708434124
156,0.0211,0.028050250016594863,0.01414974998340514
157,0.019200000000000002,0.02395966565936715,0.014440334340632853
158,0.018500000000000003,0.023633126443357487,0.013366873556642516
159,0.0195,0.024851043657316746,0.014148956342683254
160,0.019399999999999997,0.02563792651356834,0.013162073486431653
161,0.021500000000000002,0.027829065801331133,0.015170934198668868
162,0.019200000000000002,0.026082226921791404,0.0123177730782086
163,0.019100000000000002,0.02558020374424711,0.012619796255752894
164,0.0171,0.022585312148723575,0.011614687851276426
165,0.019,0.02480767667784541,0.01319232332215459
166,0.016900000000000002,0.02124807272539686,0.012551927274603143
167,0.019300000000000005,0.024864750480643204,0.013735249519356806
168,0.02,0.025703213535982476,0.014296786464017525
169,0.0187,0.02403303609788361,0.013366963902116391
170,0.022000000000000002,0.028961270675835146,0.015038729324164859
171,0.0178,0.022609927514205305,0.012990072485794694
172,0.015100000000000002,0.020115829738307903,0.010084170261692102
173,0.016200000000000003,0.020578044345660434,0.01182195565433957
174,0.0158,0.020306618783753096,0.011293381216246906
175,0.017800000000000003,0.023137262070784165,0.012462737929215841
176,0.016300000000000002,0.020497511191759712,0.012102488808240292
177,0.017300000000000003,0.021306981073122205,0.0132930189268778
178,0.017700000000000004,0.022592037911869724,0.012807962088130283
179,0.0187,0.024205006162145694,0.013194993837854307
180,0.016900000000000002,0.021437530791704462,0.012362469208295543
181,0.014800000000000004,0.01950886734640175,0.010091132653598258
182,0.016000000000000004,0.019907849756409773,0.012092150243590236
183,0.015300000000000003,0.01837284016095745,0.012227159839042556
184,0.015500000000000003,0.018837337344754467,0.01216266265524554
185,0.013800000000000002,0.017721672023108984,0.009878327976891019
186,0.0166,0.020577992338738818,0.012622007661261182
187,0.014499999999999999,0.017908636979152088,0.01109136302084791
188,0.0179,0.022309857720625364,0.013490142279374635
189,0.015500000000000003,0.019308506147211118,0.011691493852788889
190,0.017100000000000004,0.023758666900651884,0.010441333099348124
191,0.018800000000000004,0.024820154287666124,0.012779845712333884
192,0.020999999999999998,0.02844133429078097,0.013558665709219025
193,0.021000000000000005,0.030884340154344086,0.011115659845655924
194,0.0158,0.02161181614856187,0.009988183851438133
195,0.0175,0.02476244218964209,0.010237557810357916
196,0.013500000000000002,0.016699370677908547,0.010300629322091456
197,0.016900000000000005,0.02223529036665084,0.011564709633349173
198,0.015700000000000002,0.019353813605845836,0.012046186394154168
199,0.016100000000000003,0.020677108783159828,0.011522891216840178
200,0.016000000000000004,0.020554393462880818,0.01144560653711919
201,0.014800000000000002,0.01944458822796174,0.010155411772038265
202,0.017200000000000003,0.02240032786498894,0.011999672135011068
203,0.013900000000000001,0.017573506433524955,0.010226493566475047
204,0.014700000000000001,0.01784057462415312,0.011559425375846883
205,0.015400000000000002,0.01921599739279526,0.011584002607204744
206,0.016100000000000003,0.02025721184844877,0.011942788151551236
207,0.013500000000000002,0.016746011194374556,0.010253988805625449
208,0.014300000000000002,0.018138383408056867,0.010461616591943135
209,0.0144,0.01792952185521108,0.01087047814478892
210,0.016800000000000002,0.021306618783753097,0.012293381216246907
211,0.013199999999999998,0.01635728119568797,0.010042718804312026
212,0.014500000000000002,0.018155458726868343,0.010844541273131662
213,0.016800000000000002,0.020525108288374453,0.013074891711625552
214,0.014800000000000002,0.01697662748398995,0.012623372516010055
215,0.016900000000000005,0.021529353120666984,0.012270646879333026
216,0.014700000000000001,0.01885431836499507,0.010545681635004934
217,0.013500000000000003,0.016525517369479614,0.010474482630520395
218,0.015600000000000003,0.018963804981996686,0.01223619501800332
219,0.016,0.020117613262437103,0.011882386737562898
220,0.014300000000000002,0.01719138881390152,0.011408611186098483
221,0.014500000000000002,0.017961147957377122,0.011038852042622884
222,0.013999999999999999,0.018182803804843946,0.009817196195156051
223,0.0132,0.016997043646171994,0.009402956353828006
224,0.013099999999999997,0.01600590807428093,0.010194091925719063
225,0.0142,0.016624880981319985,0.011775119018680018
226,0.014600000000000002,0.018188646937425605,0.011011353062574399
227,0.0156,0.02012924184614049,0.01107075815385951
228,0.0142,0.01853664999341157,0.009863350006588433
229,0.014700000000000001,0.018133242051134132,0.011266757948865872
230,0.014800000000000002,0.018988549417174407,0.010611450582825598
231,0.013999999999999999,0.01724369509618856,0.010756304903811437
232,0.0139,0.01648857669153848,0.011311423308461518
233,0.014100000000000001,0.01812494633147383,0.01007505366852617
234,0.0131,0.01574600552291945,0.01045399447708055
235,0.0191,0.02389521774275346,0.01430478225724654
236,0.016600000000000004,0.020740909704422213,0.012459090295577794
237,0.015400000000000002,0.018691534361654973,0.01210846563834503
238,0.014700000000000001,0.01793487879967123,0.011465121200328773
239,0.014199999999999999,0.017981176281952158,0.010418823718047842
240,0.013299999999999998,0.016363041538556763,0.010236958461443232
241,0.015400000000000002,0.018598900838611217,0.012201099161388788
242,0.0149,0.01872583194699613,0.011074168053003873
243,0.014900000000000002,0.017721934838585193,0.012078065161414811
244,0.014800000000000002,0.017957281195687975,0.01164271880431203
245,0.016,0.02014671336487984,0.011853286635120162
246,0.016000000000000004,0.020043946970511616,0.01195605302948839
247,0.0123,0.01574198695080973,0.00885801304919027
248,0.014099999999999998,0.017166964744184665,0.01103303525581533
249,0.015799999999999998,0.01846129884284781,0.013138701157152186
250,0.014300000000000002,0.01722241318720697,0.011377586812793033
251,0.0149,0.017153309391876547,0.012646690608123453
252,0.0134,0.016395059203091488,0.010404940796908513
253,0.015600000000000003,0.01871317488818866,0.012486825111811347
254,0.014700000000000001,0.017283927246040182,0.01211607275395982
255,0.0147,0.01592722689675264,0.01347277310324736
256,0.014700000000000001,0.017295535243586107,0.012104464756413897
257,0.015899999999999997,0.018546005522919448,0.013253994477080547
258,0.0157,0.018272266865035584,0.013127733134964412
259,0.014300000000000002,0.017008880779839794,0.011591119220160208
260,0.0157,0.01904453570813466,0.012355464291865337
261,0.013000000000000001,0.01619702079093862,0.009802979209061384
262,0.013600000000000001,0.015470606728835167,0.011729393271164835
263,0.0157,0.01889749090649015,0.012502509093509846
264,0.0161,0.01944812908624135,0.01275187091375865
265,0.014300000000000002,0.017895760218810848,0.010704239781189154
266,0.012700000000000003,0.015925572454727005,0.009474427545273001
267,0.013000000000000001,0.017197153088172337,0.008802846911827665
268,0.0139,0.016646352839337894,0.011153647160662104
269,0.012099999999999998,0.015338593849761014,0.008861406150238981
270,0.010699999999999998,0.013189115206228608,0.008210884793771387
271,0.013000000000000001,0.01591159226017294,0.010088407739827063
272,0.0119,0.014836779068942282,0.00896322093105772
273,0.014600000000000002,0.01705445379350528,0.012145546206494722
274,0.014400000000000001,0.016741630785079786,0.012058369214920216
275,0.012100000000000001,0.014889793302310134,0.009310206697689869
276,0.011800000000000001,0.014995139637029973,0.00860486036297003
277,0.0142,0.01688379542936504,0.011516204570634962
278,0.0123,0.01571568508588513,0.00888431491411487
279,0.0115,0.014155078864669612,0.008844921135330388
280,0.0134,0.01622991318314227,0.01057008681685773
281,0.010600000000000002,0.013310544882042311,0.007889455117957692
282,0.0124,0.015532427853947482,0.009267572146052517
283,0.0121,0.014779872159437199,0.0094201278405628
284,0.008700000000000001,0.010974554971001827,0.0064254450289981755
285,0.012499999999999999,0.014655113979088759,0.010344886020911239
286,0.0137,0.015974554971001826,0.011425445028998175
287,0.0131,0.014958514768050503,0.011241485231949499
288,0.0118,0.013833832668970715,0.009766167331029285
289,0.012100000000000001,0.015046997537774044,0.00915300246222596
290,0.0122,0.014917191099331631,0.00948280890066837
291,0.015100000000000002,0.017557513829344538,0.012642486170655465
292,0.0121,0.014339928576461818,0.009860071423538182
293,0.012300000000000002,0.01462682037716371,0.009973179622836293
294,0.012,0.014123496901377307,0.009876503098622693
295,0.0132,0.0159061050021051,0.010493894997894899
296,0.009600000000000001,0.011337292154766466,0.007862707845233536
297,0.0113,0.01398659425735407,0.008613405742645928
298,0.012199999999999999,0.014096145203973962,0.010303854796026036
299,0.0121,0.016257211848448767,0.007942788151551233
300,0.012099999999999998,0.014482988689483632,0.009717011310516364


==> theory_d10.csv <==
T,epsilon
1,1.0
2,1.0
3,1.0
4,1.0
5,1.0
6,1.0
7,1.0
8,1.0
9,1.0
10,0.9895192582043721
11,0.9505481528467408
12,0.9043470944161445
13,0.8583889001165446
14,0.8148658238351283
15,0.7744087263708879
16,0.7370845586992754
17,0.7027428221190308
18,0.6711542129050907
19,0.6420701198512659
20,0.6152485624188535
21,0.590464946581049
22,0.5675157195655616
23,0.5462186911609015
24,0.5264118448831137
25,0.5079515399411318
26,0.49071054870728426
27,0.474576144944877
28,0.4594483380205937
29,0.44523828790988884
30,0.43186690739821776
31,0.4192636400694044
32,0.4073653978994135
33,0.3961156404693632
34,0.38546357839368517
35,0.3753634830936814
36,0.365774089703339
37,0.35665807826444795
38,0.3479816240724206
39,0.33971400582231903
40,0.33182726369705384
41,0.3242959011695383
42,0.31709662330104404
43,0.31020810751943306
44,0.303610801580366
45,0.2972867457428988
46,0.2912194154923824
47,0.28539358254056857
48,0.2797951910179153
49,0.2744112479849764
50,0.26922972546890844
51,0.264239473326602
52,0.2594301408389631
53,0.2547921070945498
54,0.2503164180670915
55,0.24599473015405748
56,0.24181925930316145
57,0.23778273508651704
58,0.2338783593149909
59,0.23009976843605356
60,0.22644099948229812
61,0.2228964592795874
62,0.2194608960999232
63,0.21612937439932123
64,0.21289725118550112
65,0.20976015494671302
66,0.20671396603575565
67,0.2037547989166401
68,0.20087898575002927
69,0.19808306137566128
70,0.19536374980817228
71,0.19271795114037266
72,0.19014273019275318
73,0.18763530557044472
74,0.18519303994253905
75,0.18281343058334365
76,0.18049410119420556
77,0.17823279384175028
78,0.1760273617692356
79,0.17387576267356702
80,0.17177605233155846
81,0.16972637898289328
82,0.16772497771308492
83,0.16577016550582568
84,0.16386033664458172
85,0.16199395814329132
86,0.16016956587555564
87,0.1583857606747256
88,0.1566412046959227
89,0.1549346182146179
90,0.15326477651252174
91,0.15163050685078605
92,0.15003068585065893
93,0.14846423681593274
94,0.14693012752105256
95,0.14542736773729104
96,0.14395500719547982
97,0.14251213372336485
98,0.14109787109192246
99,0.13971137753106444
100,0.1383518438669925
101,0.13701849203790334
102,0.13571057366790046
103,0.13442736852449166
104,0.1331681833835392
105,0.13193235054496477
106,0.1307192269596345
107,0.1295281928614787
108,0.12835865080706588
109,0.12721002474427967
110,0.12608175902278906
111,0.12497331737541412
112,0.1238841823069454
113,0.12281385407551015
114,0.12176185008139173
115,0.12072770408122627
116,0.1197109654895106
117,0.11871119873831809
118,0.11772798266611825
119,0.11676090996480382
120,0.11580958645209505
121,0.11487363083870919
122,0.11395267388434921
123,0.11304635816487324
124,0.11215433746111422
125,0.11127627646784144
126,0.11041185015347632
127,0.10956074361457338
128,0.10872265146463961
129,0.10789727763040774
130,0.10708433494438271
131,0.10628354479559551
132,0.10549463686766891
133,0.10471734876046748
134,0.10395142575726704
135,0.10319662050461259
136,0.10245269283769515
137,0.1017194093437945
138,0.10099654339138286
139,0.10028387457715215
140,0.09958118875511793
141,0.09888827771647704
142,0.09820493901498487
143,0.09753097573412456
144,0.096866196312484
145,0.09621041439823683
146,0.09556344858720775
147,0.09492512239376893
148,0.09429526395980148
149,0.09367370596738414
150,0.09306028546417014
151,0.09245484377607585
152,0.09185722624534626
153,0.09126728228876252
154,0.09068486507750004
155,0.09010983153712823
156,0.08954204220209158
157,0.08898136104108656
158,0.08842765548616538
159,0.08788079619990555
160,0.08734065704630581
161,0.08680711491616336
162,0.08628004975617759
163,0.0857593443652232
164,0.08524488433614272
165,0.08473655802664246
166,0.08423425644287738
167,0.08373787312303571
168,0.083247304108235
169,0.08276244788431464
170,0.08228320526542046
171,0.08180947936490082
172,0.08134117544978764
173,0.08087820102810767
174,0.08042046564515587
175,0.07996788091259918
176,0.07952036042116492
177,0.07907781962422564
178,0.07864017589600666
179,0.07820734844427468
180,0.07777925819392228
181,0.07735582784517583
182,0.07693698172807609
183,0.07652264580247839
184,0.07611274762894876
185,0.07570721633965999
186,0.07530598252197646
187,0.07490897821845405
188,0.0745161369268402
189,0.07412739354186612
190,0.07374268429703931
191,0.07336194670643578
192,0.07298511959380394
193,0.07261214306346064
194,0.07224295838387607
195,0.07187750804588122
196,0.07151573570446038
197,0.07115758609143943
198,0.07080300507369378
199,0.07045193962404431
200,0.0701043377048422
201,0.06976014832617644
202,0.06941932148766633
203,0.06908180817846138
204,0.06874756028992987
205,0.06841653070297024
206,0.06808867314249209
207,0.06776394226472757
208,0.0674422935699199
209,0.06712368334411578
210,0.06680806880468437
211,0.06649540783838304
212,0.06618565923418784
213,0.06587878250867066
214,0.06557473784779136
215,0.06527348628152099
216,0.06497498953832251
217,0.06467920992873546
218,0.06438611060731053
219,0.06409565525246724
220,0.06380780824111715
221,0.06352253467776753
222,0.06323980016169078
223,0.06295957096154745
224,0.06268181392807456
225,0.06240649646498206
226,0.06213358664536793
227,0.0618630529788876
228,0.06159486455727313
229,0.061328991054333204
230,0.061065402667745405
231,0.060804069973537156
232,0.06054496421712398
233,0.060288057051374994
234,0.06003332059482061
235,0.05978072743165255
236,0.05953025069903532
237,0.059281863825171685
238,0.05903554084944489
239,0.05879125610227648
240,0.05854898443795692
241,0.058308701030918855
242,0.05807038155036
243,0.057834001985620234
244,0.05759953876259691
245,0.05736696868553712
246,0.05713626890793397
247,0.05690741696163035
248,0.05668039075681895
249,0.05645516849473074
250,0.05623172881315418
251,0.05601005061181219
252,0.055790113139673636
253,0.05557189593674572
254,0.0553553789795931
255,0.055140542448507204
256,0.054927366843921646
257,0.05471583298641215
258,0.05450592198759277
259,0.05429761522101198
260,0.0540908944385681
261,0.053885741508574767
262,0.05368213870679921
263,0.05348006857094316
264,0.05327951381333133
265,0.053080457437326756
266,0.052882882737330716
267,0.05268677326967902
268,0.052492112765330445
269,0.05229888518807442
270,0.0521070748509463
271,0.05191666615429298
272,0.05172764381860348
273,0.051539992768093595
274,0.05135369815980981
275,0.051168745267213905
276,0.05098511971301366
277,0.05080280723633211
278,0.050621793809123
279,0.05044206560706688
280,0.05026360895136339
281,0.05008641045425055
282,0.04991045681527784
283,0.04973573496682539
284,0.04956223207410394
285,0.04938993536053195
286,0.049218832311462304
287,0.049048910586870914
288,0.04888015796314896
289,0.0487125624495183
290,0.048546112171616126
291,0.04838079542970257
292,0.04821660069866078
293,0.04805351656978922
294,0.04789153183811316
295,0.04773063541507322
296,0.04757081638673294
297,0.04741206392646741
298,0.04725436744048234
299,0.047097716393191116


==> theory_d20.csv <==
T,epsilon
1,1.0
2,1.0
3,1.0
4,1.0
5,1.0
6,1.0
7,1.0
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,1.0
16,1.0
17,1.0
18,1.0
19,1.0
20,0.9947458259120951
21,0.9743827179190607
22,0.9488258701166981
23,0.921916527790009
24,0.895032565924331
25,0.8687722425674946
26,0.8434118530712953
27,0.8190734088420804
28,0.7957985159591714
29,0.7735849776072372
30,0.7524064011522518
31,0.7322232699952973
32,0.712989419174842
33,0.6946559024509003
34,0.6771733213681692
35,0.6604932202026215
36,0.64456890110159
37,0.6293558753095541
38,0.6148120838915907
39,0.6008979721227641
40,0.5875764723168668
41,0.5748129304265588
42,0.5625749992905171
43,0.5508325139526267
44,0.5395573588320977
45,0.5287233329145231
46,0.5183060180861498
47,0.5082826514262704
48,0.4986320046009496
49,0.4893342704745012
50,0.48037095647305295
51,0.47172478644643034
52,0.4633796089910909
53,0.4553203132818462
54,0.4475327511318038
55,0.4400036655715678
56,0.4327206247253357
57,0.42567196144955377
58,0.41884671762818637
59,0.41223459277535035
60,0.40582589723635654
61,0.39961150888120955
62,0.3935828330577372
63,0.3877317662118025
64,0.3820506620104448
65,0.3765323002589891
66,0.37116985826287674
67,0.36595688434317974
68,0.3608872733893832
69,0.35595524439122816
70,0.35115531942574607
71,0.34648230439052286
72,0.3419312711339475
73,0.3374975409242357
74,0.33317666896619236
75,0.3289644301985425
76,0.3248568061389996
77,0.3208499723114109
78,0.3169402870116792
79,0.31312428053934505
80,0.30939864518586935
81,0.30576022615423815
82,0.3022060128278139
83,0.29873313050484696
84,0.2953388332971413
85,0.2920204966212665
86,0.28877561079571445
87,0.28560177492909566
88,0.28249669109937237
89,0.27945815876592395
90,0.27648407005472553
91,0.2735724044614517
92,0.27072122483514705
93,0.2679286730708601
94,0.2651929658022756
95,0.2625123912002939
96,0.2598853050440132
97,0.25731012766482797
98,0.25478534068679926
99,0.25230948417447996
100,0.24988115386805065
101,0.24749899853487073
102,0.2451617174083418
103,0.24286805809243167
104,0.24061681411695252
105,0.23840682295850069
106,0.23623696411960354
107,0.2341061571496592
108,0.2320133598696028
109,0.22995756682940366
110,0.2279378076200428
111,0.2259531453601139
112,0.22400267521152822
113,0.2220855232153609
114,0.22020084477845203
115,0.2183478235383574
116,0.21652567031561032
117,0.21473362168763405
118,0.2129709393484575
119,0.21123690874083545
120,0.2095308382995485
121,0.2078520584618731
122,0.20619992091088213
123,0.20457379752770655
124,0.20297307986766694
125,0.2013971781998467
126,0.1998455208959118
127,0.1983175537316189
128,0.1968127391301156
129,0.19533055578359082
130,0.19387049769284814
131,0.19243207402178703
132,0.19101480813697597
133,0.18961823734571848
134,0.18824191234307985
135,0.1868853967171225
136,0.18554826648324424
137,0.18423010961851738
138,0.18293052568333856
139,0.18164912547218315
140,0.1803855304897361
141,0.17913937265985352
142,0.17791029406362857
143,0.1766979463573144
144,0.17550199065590927
145,0.174322097213014
146,0.1731579449842749
147,0.17200922139455288
148,0.17087562213419666
149,0.1697568508097968
150,0.16865261871135523
151,0.16756264457945447
152,0.16648665431421916
153,0.1654243808589011
154,0.16437556385063307
155,0.1633399494458057
156,0.16231729023275643
157,0.16130734485341913
158,0.16030987791601314
159,0.15932465979131621
160,0.15835146649624904
161,0.15739007940283728
162,0.15644028518000375
163,0.15550187561894524
164,0.1545746474003023
165,0.15365840209415876
166,0.1527529458399
167,0.15185808937531664
168,0.1509736478619813
169,0.1500994406233146
170,0.14923529123189633
171,0.14838102724753094
172,0.1475364801299363
173,0.14670148520963971
174,0.14587588142604346
175,0.14505951138563233
176,0.1442522211582471
177,0.1434538602479805
178,0.14266428138945036
179,0.1418833405769036
180,0.14111089700600848
181,0.14034681278281635
182,0.13959095304017677
183,0.1388431858213225
184,0.13810338196345395
185,0.13737141498132405
186,0.13664716112544556
187,0.1359304991783647
188,0.13522131048376468
189,0.13451947883005055
190,0.13382489042124512
191,0.13313743373147013
192,0.13245699959225754
193,0.13178348101792664
194,0.13111677317648002
195,0.13045677330229238
196,0.12980338078342185
197,0.12915649692877934
198,0.1285160250263363
199,0.12788187028491682
200,0.12725393974688648
201,0.12663214225904829
202,0.12601638850174657
203,0.12540659078514022
204,0.12480266319472161
205,0.124204521416694
206,0.12361208273797117
207,0.1230252660461777
208,0.12244399171323339
209,0.12186818162445734
210,0.12129775914946397
211,0.12073264908395534
212,0.12017277756240977
213,0.11961807211628944
214,0.11906846164493651
215,0.11852387627005409
216,0.11798424745212141
217,0.11744950784487482
218,0.11691959132441154
219,0.11639443298918961
220,0.11587396907271652
221,0.1153581368853415
222,0.11484687495977455
223,0.11434012284735987
224,0.1138378211471795
225,0.11333991153515716
226,0.11284633664764304
227,0.11235704016872525
228,0.11187196674291819
229,0.11139106194605894
230,0.11091427231441098
231,0.11044154522824878
232,0.10997282905737715
233,0.10950807298650814
234,0.10904722701526096
235,0.10859024207457751
236,0.10813706982299537
237,0.1076876628212709
238,0.1072419742995486
239,0.10679995833198394
240,0.10636156974943209
241,0.10592676408124013
242,0.10549549761345467
243,0.10506772730151048
244,0.10464341082843812
245,0.10422250654665613
246,0.1038049735070751
247,0.10339077134268221
248,0.10297986041406032
249,0.10257220160566133
250,0.10216775652953286
251,0.10176648729248769
252,0.10136835669983044
253,0.10097332802252712
254,0.10058136523003558
255,0.10019243275747503
256,0.09980649559293742
257,0.09942351927748752
258,0.0990434699051628
259,0.09866631403566209
260,0.09829201878165697
261,0.09792055169237651
262,0.09755188089912631
263,0.09718597494066566
264,0.09682280282141514
265,0.09646233404056045
266,0.09610453850474085
267,0.09574938667356844
268,0.0953968492685898
269,0.0950468975934281
270,0.09469950330095245
271,0.09435463845148562
272,0.09401227554190783
273,0.09367238747655296
274,0.09333494747989693
275,0.09299992924207703
276,0.09266730674426885
277,0.09233705446241305
278,0.09200914707617719
279,0.09168355978909765
280,0.09136026800843772
281,0.09103924757801812
282,0.09072047463269792
283,0.09040392565658203
284,0.09008957751212529
285,0.08977740729461312
286,0.0894673924485769
287,0.08915951073869022
288,0.08885374024976866
289,0.08855005932856241
290,0.08824844661285991
291,0.08794888108969556
292,0.08765134200803829
293,0.08735580879147989
294,0.08706226132927355
295,0.08677067962708776
296,0.08648104403983695
297,0.08619333509705857
298,0.08590753370663978
299,0.08562362095109083


==> theory_d5.csv <==
T,epsilon
1,1.0
2,1.0
3,1.0
4,1.0
5,0.9791483623557629
6,0.9074047410394914
7,0.830361582571634
8,0.7603381711523929
9,0.6990312363486697
10,0.6457840711809666
11,0.599473183741791
12,0.5590033240150649
13,0.5234287765342738
14,0.49196521379053615
15,0.46397087501827694
16,0.4389219472650451
17,0.41638980107382106
18,0.39602197508793535
19,0.3775269088801021
20,0.3606618801131872
21,0.34522352227941466
22,0.3310403677169267
23,0.3179669637465886
24,0.3058792093070263
25,0.2946706353686791
26,0.2842494234792
27,0.2745359981199772
28,0.26546107319882606
29,0.2569640560541351
30,0.248991736676549
31,0.24149720428977678
32,0.23443894868251464
33,0.22778010915499725
34,0.2214878448285218
35,0.21553280402441144
36,0.20988867513370352
37,0.2045318042510248
38,0.19944086973555986
39,0.1945966022904092
40,0.18998154491419594
41,0.18557984527433918
42,0.18137707625283567
43,0.17736007936765152
44,0.17351682914887273
45,0.1698363136383771
46,0.166308430372744
47,0.1629238944733583
48,0.15967415779596877
49,0.15655133727705794
50,0.15354815189494514
51,0.1506578660919401
52,0.1478742398321699
53,0.14519148407271842
54,0.1426042204839249
55,0.14010744605912617
56,0.1376965007511971
57,0.1353670386597587
58,0.13311500218697625
59,0.13093659828883403
60,0.12882827752037718
61,0.1267867147107683
62,0.12480879150098939
63,0.12289158068598072
64,0.12103233154631046
65,0.11922845710069702
66,0.11747752170777712
67,0.11577723058872691
68,0.11412541946629834
69,0.11252004554263159
70,0.11095917923376741
71,0.10944099619519745
72,0.10796377042425648
73,0.10652586768265668
74,0.10512573947199477
75,0.10376191744581656
76,0.10243300837465424
77,0.10113768943120591
78,0.09987470362103412
79,0.0986428559117565
80,0.09744100942044392
81,0.09626808197936851
82,0.09512304264354399
83,0.0940049090422771
84,0.09291274426505783
85,0.091845654504149
86,0.09080278637703396
87,0.0897833248018369
88,0.08878649087274337
89,0.08781153979362813
90,0.08685775916092922
91,0.08592446710100293
92,0.08501101069851677
93,0.08411676448305036
94,0.08324112900300784
95,0.08238352951594533
96,0.08154341462069095
97,0.08072025518050324
98,0.07991354324622921
99,0.07912279089215121
100,0.07834752931376832
101,0.0775873078673697
102,0.07684169322602366
103,0.07611026859377429
104,0.07539263277431868
105,0.07468839964713822
106,0.07399719732348728
107,0.07331866753521296
108,0.07265246505267842
109,0.07199825704447849
110,0.07135572258267478
111,0.07072455203161501
112,0.07010444666958343
113,0.06949511810672399
114,0.06889628790669072
115,0.06830768715009025
116,0.06772905596882037
117,0.06716014328413578
118,0.06660070634098658
119,0.06605051041698018
120,0.0655093284731352
121,0.06497694080463548
122,0.06445313486620721
123,0.06393770486466527
124,0.06343045149697862
125,0.06293118180475141
126,0.06243970879587288
127,0.061955851298998485
128,0.06147943370161524
129,0.06101028574631495
130,0.06054824232706747
131,0.060093143343701444
132,0.05964483338176221
133,0.05920316171251187
134,0.05876798197278704
135,0.05833915213589509
136,0.057916534249679644
137,0.05749999429100147
138,0.057089402136634576
139,0.05668463133043565
140,0.05628555890872099
141,0.05589206545847425
142,0.055504034768100396
143,0.055121353914737284
144,0.05474391303142491
145,0.054371605248897864
146,0.05400432655006607
147,0.05364197577001488
148,0.05328445436317435
149,0.05293166646152697
150,0.05258351869998462
151,0.05223992012907715
152,0.05190078218584844
153,0.051566018548337395
154,0.05123554516468162
155,0.05090928010759842
156,0.05058714348707315
157,0.05026905745035937
158,0.04995494609466722
159,0.04964473540895588
160,0.049338353157518125
161,0.04903572893818811
162,0.04873679400771827
163,0.04844148133998709
164,0.04814972550958367
165,0.04786146263360018
166,0.04757663040073562
167,0.04729516786756899
168,0.04701701566228618
169,0.046742115664537745
170,0.046470411267373474
171,0.04620184699889249
172,0.04593636878417781
173,0.04567392371246569
174,0.0454144600953532
175,0.045157927466798364
176,0.044904276408497035
177,0.04465345866629833
178,0.04440542700468543
179,0.044160135294087036
180,0.04391753836535829
181,0.04367759209709224
182,0.04344025321189296
183,0.04320547953831014
184,0.0429732296324892
185,0.04274346309831349
186,0.04251614023815824
187,0.042291222343928944
188,0.04206867140602305
189,0.041848450287952865
190,0.0416305225808265
191,0.04141485269065932
192,0.041201405663750926
193,0.040990147303100535
194,0.04078104419751079
195,0.04057406345965328
196,0.04036917295889916
197,0.040166341234007724
198,0.0399655373476072
199,0.039766731119025386
200,0.03956989280414756
201,0.03937499338645477
202,0.039182004373297
203,0.03899089773768549
204,0.038801646180227314
205,0.0386142227216716
206,0.038428601081259464
207,0.03824475532747797
208,0.038062660169098456
209,0.03788229069324203
210,0.03770362251089879
211,0.037526631611408595
212,0.03735129453708412
213,0.03717758817948395
214,0.03700548992493184
215,0.03683497753810133
216,0.036666029220223384
217,0.036498623492671134
218,0.03633273937158282
219,0.03616835622234266
220,0.03600545370137316
221,0.035844011959861935
222,0.03568401144003493
223,0.035525432875156374
224,0.03536825740594415
225,0.0352124665514659
226,0.035058042063619926
227,0.03490496598534286
228,0.034753220825232564
229,0.034602789237406104
230,0.03445365428343415
231,0.034305799257718025
232,0.03415920777480119
233,0.03401386365295389
234,0.033869751088796196
235,0.03372685445357115
236,0.0335851584968716
237,0.03344464805560189
238,0.03330530837411995
239,0.03316712487140673
240,0.03303008319927382
241,0.03289416930057111
242,0.03275936929277147
243,0.03262566952617843
244,0.03249305658392612
245,0.03236151728197936
246,0.0322310386691336
247,0.0321016079105996
248,0.03197321246262645
249,0.03184583992698235
250,0.031719478167370016
251,0.03159411516390746
252,0.03146973918775102
253,0.03134633853916084
254,0.03122390183853923
255,0.031102417822703787
256,0.030981875461302766
257,0.03086226378219209
258,0.030743572075162158
259,0.0306257897755225
260,0.030508906493205652
261,0.030392911896351807
262,0.030277795973243274
263,0.030163548741266213
264,0.03005016039242976
265,0.029937621322469875
266,0.02982592198533015
267,0.029715053009577184
268,0.029605005227504394
269,0.029495769500509
270,0.02938733689371506
271,0.02927969853045429
272,0.029172845795992865
273,0.029066770075596972
274,0.02896146295825961
275,0.028856916091181448
276,0.02875312123797845
277,0.028650070395097246
278,0.02854775552988064
279,0.028446168842502055
280,0.028345302533134935
281,0.0282451489765757
282,0.0281457006640361
283,0.028046950144935523
284,0.027948890143316363
285,0.027851513383221005
286,0.027754812821522486
287,0.02765878135688616
288,0.027563412149911877
289,0.02746869830299182
290,0.027374633151348818
291,0.027281210030205685
292,0.027188422362096752
293,0.027096263685971643
294,0.027004727657195325
295,0.02691380796023659
296,0.026823498425083386
297,0.026733792881723645
298,0.026644685363872128
299,0.026556169847035932

